FEMOSAA: Feature Guided and Knee Driven Multi-Objective Optimization for Self-Adaptive Software

Self-adaptive software (SAS) can reconfigure itself to adapt to the changing environment at runtime, aiming for continually optimizing conflicted non-functional objectives, e.g., response time, energy consumption, throughput and cost etc. In this paper, we present Feature guided and knEe driven Multi-Objective optimization for Self-Adaptive softwAre (FEMOSAA), a novel framework that automatically synergizes the feature model and Multi-Objective Evolutionary Algorithm (MOEA), to optimize SAS at runtime. FEMOSAA operates in two phases: at design time, FEMOSAA automatically transposes the engineers' design of SAS, expressed as a feature model, to fit the MOEA, creating new chromosome representation and reproduction operators. At runtime, FEMOSAA utilizes the feature model as domain knowledge to guide the search and further extend the MOEA, providing a larger chance for finding better solutions. In addition, we have designed a new method to search for the knee solutions, which can achieve a balanced trade-off. We comprehensively evaluated FEMOSAA on two running SAS: one is a highly complex SAS with various adaptable real-world software under the realistic workload trace, another is a service-oriented SAS that can be dynamically composed from services. In particular, we compared the effectiveness and overhead of FEMOSAA against four of its variants and three other search-based frameworks for SAS under various scenarios, including three commonly applied MOEAs, two workload patterns and diverse conflicting quality objectives. The results reveal the effectiveness of FEMOSAA and its superiority over the others with high statistical significance and non-trivial effect sizes.

==> ibea-01.txt <==

11.639446915706063 56.378037874007575 4714.076271186439
14.875530234221168 81.9999625007986 2862.1454545454544
15.30165553597112 59.99693765676278 4246.133333333334
1.366493658337927 75.99753758030987 14.499999999999945
3.0719635347629826 117.49706257343567 363.05439330544
3.407462927319833 152.99682923503318 66.25806451612898
1.1857394649048412 115.49738339423465 9.067510548523188
0.4664697685213931 118.49653347880893 17.188524590163954
6.731535847217254 225.00007542564643 5780.731818181822
3.326725530408635 187.49531261718457 54.30000000000015
2.352037560237435 171.99490015416188 12.12857142857138
0.8040237566895972 276.4954042431584 39.3554757630162
3.319671470104313 419.9904502229113 12.714285714285696
3.806782126996827 496.48758781030466 136.06798029556685
4.767230241521281 440.9898210737096 17.713333333333306
1.4955698508936957 278.9909752939487 4.25958702064894
8.141861295024599 551.9412505849791 3621.0421743205197
11.08797817824577 667.527084577638 2968.484328358243
5.624304089379926 466.9883252918677 76.12513144058937
1.5942567757183914 101.99746672972064 10.639423076923057
2.647027446519551 487.48841277968063 55.863498483316256
4.632737711450905 516.9870753231169 21.6030680728668
4.930445578967744 498.48753781155466 21.995073891625697
1.411704552568231 150.99642091954652 8.954983922829546
1.321329852590702 214.99495012083037 124.05855855855856
2.625433281051507 223.49517094142112 23.376086956521718
2.5991354545567846 211.99470013249675 15.087356321839094
6.412282880017373 247.4833563194139 575.7590361445785
5.356517509016955 303.4755447879765 1115.110927152314
9.932413423666913 401.48727957411876 2502.796273291921
11.363637983521066 268.49421679576096 2787.9740259740147
4.252697760383626 126.99693757468565 131.13229571984428
2.948034405654596 475.9888044348199 196.87966804979314
7.281553455411698 628.4842878928027 59.18535825545185
8.32634584361899 580.4854878628034 106.69009314140575
10.129406283797078 430.97155424543706 810.6681870011402
0.7896363398649194 436.5123902586276 988.245995423331
5.290741733515987 765.4770548672353 121.72608978529705
3.160901490294135 400.9933167780537 17.16219512195117
3.1774403940678795 276.9924918738136 2390.7183098591518
0.960341432342903 213.99482512645523 77.48842592592578
3.606708004330614 341.9886003799872 20.001426533523492
3.385162908802985 356.9933542948238 16.517663043478226
3.908080048928738 297.99312516228775 11.983471074380176
1.152772270094814 207.49645006145724 8.205250596658695
3.614671097422753 258.49338767030804 15.415094339622645
3.118737377606707 352.9878212564783 10.51685393258427
2.4921188141517083 254.49680004465213 10286.745730550287
1.1352830053775327 190.49537094683748 94.68894601542405
2.730808725423421 259.49424596496226 12.21442125237192
4.159877271678249 350.494241761943 10.875177304964545
3.117928355742518 308.0006083384028 20.461904761904744
0.9397804194439564 39.49901252468688 5.231707317073172
1.9241181716178346 194.99533761301808 11.226463104325678
2.3948247555882887 156.99611676305315 11.213836477987376
2.3833446660615127 169.49655423961642 12.982558139534868
4.99760268629834 109.49713757572712 5.7685589519650575
2.468659432057999 140.90079313076228 3321.5775862068936
15.30165553597112 142.10423760043508 18247.704035874445
8.689669837125894 182.99542511437213 23278.863888888904
5.798912142939463 200.99505428899002 899.0911330049213
7.9889024183171875 352.9911543885014 962.1807909604489
9.042068611594324 413.9725726518586 201.17102137767247
14.164341866055192 514.0884756781546 1424.765708200212
15.30165553597112 136.15322852770754 31670.709543568515
6.393928912364841 569.9870211366247 5023.709042077067
10.274653119293621 1213.4457857749585 1962.5594749794907
15.939175165573715 561.4990500079166 7284.499001996019
4.915861327632615 323.9916043864178 8834.072727272773
1.9091698337632736 305.49439177305345 180.39968404423422
10.523714064762316 513.9870878248876 75.66159695817515
7.518522474507724 575.9845045905785 147.99746192893392
7.681617890592843 400.9916793462807 55.75172413793102
2.8013002382072782 178.99273457756476 38.427872860635716
10.76217773745607 1077.6409874705764 524.3482181193569
15.939175165573715 1331.5041936300922 1576.1147140865291
15.939175165573715 158.4947168427719 22862.49187935046
15.939175165573715 274.48993370706927 5816.251308900521
15.939175165573715 61.9354530130324 88340.3706896552
10.762469924731173 38.18274590582176 4680.752427184451
10.445959658811024 973.4764047441871 935.9701030927827
14.24805071071994 1190.4339036883346 3943.3460780449213
15.268906392974845 268.4925543772508 9227.513108614241
14.078056240487259 192.49565843402542 47088.448621553885
13.815214766708943 89.99699176728832 68836.1869918699
10.307039402178757 76.9987166880552 2035.1684210526214
18.375 124.49757088267256 17763.098684210556
19.50537843442198 275.9935876521838 827.9829351535803
10.933895462409172 219.99454596892025 72.36607142857147
10.539847709837016 112.9962334588847 22.373913043478275
10.565502971436018 123.99815419558976 18.04615384615385
11.064134838226462 204.49521261426804 28.789473684210492
11.156979161250149 208.99999999999997 29.5164319248826
10.739058665711243 36.49895003083241 11.630136986301375
5.778479070493592 772.4971041907984 329.98503740648226
10.029638322994057 746.9828587363099 1042.4624428478046
11.647175035570832 833.4791630209244 162.23608670181466
7.912897879293132 248.39464561803848 377.2144288577152
10.252142415485853 461.5842920093547 16784.885382059794
15.764064937019402 840.978721373771 23376.96306818125
19.583666666666666 146.43005128025342 31756.34905660383
19.583666666666666 181.4094484750819 104849.48962655607





==> ibea-d.txt <==

12.894382709051095 30.067362259587192 2045.3274336283193
5.954955381303052 55.50177089038379 3537.205357142856
2.4604544090680105 45.49886252843679 169.7717391304348
0.568158620229393 79.99800004999875 44.07317073170736
4.188264291516784 137.9962751022888 69.8172043010753
1.7655672884982885 128.99785003583273 11.667938931297664
1.8249588595821136 130.4967375815605 12.7099236641221
0.7541691360853419 122.4959709662803 4.2063492063492065
1.7821440053499338 161.4938877341229 9.263636363636328
4.064736124232293 187.99933333888885 23.863874345549732
3.2696438812805977 156.49608759781 7.931034482758583
0.9136154240711708 292.49291267343324 5.795302013422795
1.8841888253600476 272.49376264635066 18314.06956521739
3.0312086012743715 551.4918667934008 26026.65630550626
6.094343479042105 398.98670044331845 8.757946210268935
1.7454831010083087 283.4929126771831 14.0910652920962
6.102019130506836 423.480455625657 2355.708633093525
5.473766072606574 497.9995588880065 883.2999016715773
5.984692293888069 515.4883002727017 66.05904761904796
1.8570976131444925 255.49160860992143 6.006607929515335
2.955363022082887 407.9932001133314 109.64523809523939
3.6586250504759494 472.47858431210767 12.513034410844604
4.981339882953014 450.4941667499292 8.23960612691468
1.3236718789956237 83.49721675944136 6.766081871345018
6.230858350194555 336.4775649496133 580.0134328358208
7.215756130527991 357.5139306354844 1741.7880886426528
5.059810434679194 261.49402097350367 78.94905660377347
1.8186194203541928 85.49786255343618 14.357954545454525
1.2763430020347775 201.49496262593433 19.17603911980442
3.3095070316199395 187.49531261718454 16.8193717277487
2.7441290606932034 214.49600841027623 9.972413793103414
1.676697886183262 80.99800838256822 7.644578313253006
6.680702116603568 547.986950315409 836.1898734177163
6.499643025039582 587.9804006533116 16.429890848026854
4.602352903566542 435.49274178763693 18417.203980099508
2.3626268538600055 287.492812679683 34697.570940171
1.7412129893279706 358.4913252120781 44.30642954856379
3.208309881095724 377.9924793225313 8.470284237726082
3.2134315062001075 383.4912085398562 14.684948979591791
2.3643010073577853 208.9943543218359 8.855477855477817
1.4806288547653994 273.99345015874616 25.30215827338119
3.503205547510916 351.991712698641 44.69607843137256
8.254036152012674 736.8261487636861 2237.5003518648955
14.345114516260894 739.356538381789 7042.208642809009
1.6528467397414224 294.99765001958315 837.4308510638292
18.511273400275044 564.8531798351454 1188.529619805474
16.293982216049297 381.9872379266177 70.5669700910274
11.249754121536915 257.9966458813534 34.3199233716475
0.9116305782039739 210.9913420229714 993.8023529411747
5.133584854122353 273.9988916759027 105.48479427549168
5.236271646817441 347.9564346217821 18.73333333333333
4.915811177647125 251.99419180367724 13.904296874999988
3.994324773461941 107.48614115032139 33.78199052132702
12.125769562418649 135.02766342220227 15473.734848484863
11.157113866976202 192.99592508937297 1047.2871794871749
4.360363690419533 306.8845252974915 1663.6886632825729
14.753595602988618 142.02325792919004 6352.660777385158
15.404150176889836 161.99730004499924 4699.350769230763
11.84889786247366 889.244693407196 158.0398652442435
15.951963478622712 509.6444673167807 2217.2210636079244
8.817639728917541 239.99586673888763 7706.895833333381
8.416408256029962 414.4900669078413 295.65320665083215
4.898797073513452 390.98934612898455 83.43599493029137
7.315901589742291 347.4942084298595 67.346208869814
1.8422952589123036 272.99317517062076 97.71531531531524
9.448392319891845 385.49036274093146 29.255427841634827
8.436301055095088 511.9860878848849 54.21077959576514
7.231005709095773 495.990312696975 43.99701789264415
2.0433738648735527 86.99817920628384 3492.9608938547485
4.1531109370621415 510.4879002914513 10901.33918128663
6.9153476657146875 494.9917501374977 27.225742574257477
7.304257741451349 407.49999999999994 13834.000000000002
2.8305598234819453 133.99665008374794 16617.23076923082
4.4482204596844195 482.4889460928757 1755.3861082737435
7.463918796197828 563.9856128692613 38.41202090592329
13.698376379182275 538.4720931193684 57.618264840182576
11.92516754728119 164.50079167326393 34.987951807228924
2.560690797564121 535.4872711405828 2615.2150101420057
9.516414733157132 725.4818629534261 3720.979039891862
12.378194279639898 695.4851503289507 75.84751773049673
8.508848208385782 407.9897835892991 65.54050785973371
1.1342727031526436 137.49645425892118 17.69892473118278
3.5430467946288604 191.49680838652688 16.17223650385603
4.388608055031613 216.49422515645404 10.755656108597261
2.818913200561422 149.99650424982437 13.491856677524414
1.1363075048652702 119.49701257468564 4.22314049586777
3.3026795028620866 414.5507703422163 700.0876350540215
10.400048272708212 802.5518742733889 1163.2978589420636
13.576922039385646 391.49260014520536 3095.1621966794364
3.803797234792376 362.9911877159322 459.4918256130773
14.838339161133279 779.4805129871753 67.82356687898121
15.00067682469778 654.4563695753616 60.77602996254706
8.254910500867139 538.9820339322022 73.419030192132
0.9634942614780866 396.49356677242884 493.7609511889824
10.223243161057372 596.9918501208314 25.211428571428627
7.038959431565436 573.4856628584286 17804.43427230047
6.709270205511185 810.979508852834 12528.761557177702
2.8165612333411234 100.99763338985974 24.261083743842352
2.598577727041701 320.99261684055136 6.27342549923192
3.1858288987597776 254.4885088565038 12.001937984496116
4.096780705187791 260.4908378253702 19.615530303030276
2.6144960696621626 80.49798755031124 11.536585365853647





==> ibea-k.txt <==

9.484525864895827 32.256273729605304 165.26785714285728
14.894009767258954 97.00014166784722 4014.2812499999945
8.762774960607421 64.4985250345825 8928.53719008264
1.489637145649762 86.49842086308969 648.0574712643685
12.008048456115707 141.4967542429496 486.491103202847
5.164053382336497 145.4963625909352 127.85472972972967
3.4003016759606366 125.49686257843551 15.422480620154984
1.8136201180963387 127.49685424461615 488.0312500000006
10.532440112602004 200.99620424107488 2602.2878411910615
6.617205258902133 209.9946584699271 258.69882352941295
6.302228271964279 172.9958834327753 20.185915492957744
1.2310409664102324 251.49375848860726 29.532289628179953
6.139346861216671 363.99090022749425 13.232214765100661
10.843683463295873 501.9885086029796 20.792156862745234
8.514887377296958 504.83791998689975 25.679961089494192
12.25419140443562 73.50052102894004 12.194805194805177
2.165586059902634 572.4888168940925 25.703958691910557
4.716043706809033 532.9875627961387 22.85291396854774
3.946384887101259 525.986850328742 23.382242990654277
1.7435694081858841 140.49624176881662 35.089347079037765
1.6531998478735346 431.4897502472856 40.14399092970516
10.402121899535242 476.9830893656921 26.798345398138576
16.20180908240885 1038.660320844259 977.3692084941996
15.905856562861528 342.06803390371164 1069.5188953488307
7.1806073875009035 202.49493762655928 48.24938875305621
13.094511325560818 298.49253768655774 2778.749585406298
3.84979255541288 251.4945751212472 730.1377952755868
3.2626848986328767 134.49663758406038 12.937269372693683
3.0159865961473646 182.49651256926936 13.872972972973004
4.607929599474889 204.49531261010156 14.520383693045583
3.184403651521207 185.49536261593465 16.153846153846164
2.826968024881029 112.49694175131705 15.04782608695649
4.147763945062352 473.49151682284423 1017.0840248962598
13.349471282615553 753.9008452927008 4380.024584237167
12.039055440209951 1542.6452953217008 1556.0358758889215
7.096420626610721 391.99011275009775 241.39086294416293
1.0906804409501554 271.99353765593366 216.3217550274229
4.639268432146526 387.990300242494 19.95558375634512
5.133517568186627 403.4905543921126 81.07248157248137
2.737092244656743 287.9932918261767 17.389830508474553
1.3082761548194135 216.49990833409723 1593.4318706697436
5.9301195671982825 357.9970166915275 32.86748633879801
5.884357718014131 359.99100022499437 15.642076502732225
5.693160560797219 265.47737276514727 10.721189591078083
0.7759688215299371 214.47875627232588 65.76430205949667
3.5684883099887204 294.9939834611082 11.429983525535473
3.796190369498471 362.4915502010368 26.129427792915575
5.991375730722305 296.49172523561816 15.12709030100336
2.139637231120285 188.49671255843643 87.45502645502638
3.385596641040846 242.48640076599833 14.629032258064536
3.229482145889349 319.992000199995 18.522342064714895
2.8908725683801473 308.4922876928077 22.159055118110217
2.7167237899251413 125.49686257843554 11.725099601593614
3.025227991416275 132.4977917034716 7.085820895522364
2.454015387492294 195.99477514145445 8.243107769423514
3.6208162017568144 137.9956418058983 9.379061371841116
1.3941028928359005 109.99816669722172 2.3497757847533642
1.8362507500908518 127.99735422357506 9.969111969111932
2.589002166280141 152.99639591975483 7.185303514376976
7.222519759282426 169.4884182458371 489.7846607669621
2.463253194100788 212.97703588485007 167.802784222738
5.883978741970197 313.5239867392716 42.464342313787796
4.131479489617087 353.48938782446913 12.698324022346394
3.367301294662976 285.4928626784329 8949.277397260284
1.1421959874794163 260.99151695040706 38.214559386973264
2.9234711995753773 311.50345423871636 9899.918762088977
4.180574966869829 485.99282511187323 5601.190190190253
4.127136873307813 502.48232562768584 25.992164544564314
1.6617826119816026 79.49867502208298 8.100628930817596
2.378050707280716 532.4874628005134 65.75903614457853
6.789247931410789 365.974851732797 18171.7972270364
8.597465161649943 1172.8213266935768 4366.95775862087
16.20180908240885 385.0457506481688 3544.2385444743823
7.149141829633173 234.49422097642005 13462.687763713147
11.396384040901497 762.9713677544028 1517.0786593707198
11.079170734800702 989.9835002749954 3017.2002017146488
9.578180213470713 572.9500043725334 124.04588744588865
1.5261425521788219 97.49843335895793 21.37755102040814
3.9959501557750072 691.4409300553999 145.1879914224456
15.095878787878789 701.1319057494815 47.25296167247404
17.831334211283608 835.979100522487 45.2082595870209
4.677694092843033 274.99312517187076 21.380180180180172
1.6220909847142395 161.99595010124747 30.03353658536579
3.351056251278375 211.4960084115261 17.77293577981653
2.5411056775539254 214.92656675635828 10.783908045976986
2.227942638431475 105.99782504645728 21.481651376146758
4.109185617297619 145.9947210264859 16.88851351351349
11.240070709224634 187.49439183756414 18.83068783068784
3.9690746783927993 182.49506680235731 16.40000000000001
6.344176946739703 104.99755005833194 29.74999999999999
2.278578794968079 551.4894793752387 290.8599640933534
6.404592822868301 631.6705260280906 12.778726708074528
5.664323263777224 692.9826754331142 156.07072135785054
6.06744352841 702.3660149846131 265.12942008486624
8.425192027222204 1057.6837718654444 69.23593380614834
17.441347502463355 2128.4517136250774 2567.3015798160964
16.439690087461557 1747.9920500662495 779.9928795215554
19.78325484299207 804.9946042116314 1108.5420271940638
7.200646952071126 165.9958501037474 27.697604790419152
2.9700034441355325 229.99425014374637 23.15384615384617
3.390763714354021 210.99472513187172 18302.30097087378
3.6289928185162936 255.49485427461573 16636.527131783037





==> ibea-plain.txt <==

13.341562188836681 54.87878774927151 838.1929824561403
13.314186059720893 57.500208335069466 7349.552631578944
2.315238646346591 50.49885002687437 464.02941176470557
0.7247142443819236 78.99802504937377 49.25
2.4197097596825214 115.49735839527631 18.890756302521
4.589991730865016 159.99632508645624 151.44036697247694
2.0868483366547994 135.49685424128293 6.109090909090882
0.97728451727893 121.99780420732561 52.71484374999997
2.2735242903747985 147.99630009249768 9.311475409836046
2.3998026057963644 206.495225112914 8.047619047619007
6.597521608424705 196.99835834701372 20.259445843828708
2.1330647974884274 300.4972958592012 7.008264462809879
5.462194078865552 416.9911835269399 22.877358490566035
3.570953438739796 504.9897377171827 14.6479690522243
4.934207508632244 452.486896220648 23.656216216216347
0.919883748664807 286.4951084177763 157.4786324786327
2.3963068064794997 428.4900169040914 7.81285878300805
4.360774331373848 571.4761884921462 21.77931034482769
3.1800516407642023 480.4799800008333 7.173155737704941
1.054712311013597 85.99797921503355 4.674285714285717
2.199748920415569 504.46596479932373 356.5777126099664
4.594793836635363 467.4922084631923 11.939393939393913
3.5989020728411907 472.4921251312478 10.00103626943002
1.6557196697053707 161.49596260093497 10.761467889908214
1.3269407850672397 201.99495012624683 4.645476772616113
2.466323923105136 229.9950376109349 7.976394849785372
6.5285864504212485 212.4990250081249 4.643518518518478
13.513114421810073 158.47315689149372 6687.801302931598
3.4336904873623646 162.50377168335186 2975.733542319736
12.16982662495955 199.42413901898087 6018.674418604646
10.327859778289021 76.02432327170393 37759.214285714275
14.02018084062641 127.99680007999798 44686.50781250006
0.8960900415313293 411.99015440523726 66.832328106152
10.050638195251137 708.9822379453013 739.3616573033621
5.511760285660318 550.3275755614344 11.299006323396519
4.7989964319759855 420.61362856230414 28.760613207547262
1.7082281342201042 231.99433347277434 11.025695931477566
3.5788994162993504 343.49170437350165 23.789321789321768
6.8728241967943635 424.46336150264193 15.499417927823
12.990765295026526 357.9914793725296 27.18818681318688
4.8092663218092015 223.99440013999651 10.183222958057382
4.311734763654719 301.49311266135027 18.3122977346278
3.8108647289071524 379.49051273718163 13.998708010335895
4.189521161700547 330.49112107586126 11.945668135095463
1.5743532551339374 174.49707921565889 3.7513966480446683
3.155694711017489 271.4939709714203 13.802536231884064
4.502223761296076 362.9902294341245 10.33152173913043
3.872256795860023 353.4805469097664 15.431345353675434
1.9339231237997665 71.49808338555411 6.4932432432432465
2.1566860592309816 380.4913002039535 37.569767441860655
3.451880883707887 280.4929876753081 8158.5801526717605
3.29280739216894 329.4817635146308 3210.0089285714703
3.186169904783616 82.9979250518737 9.59523809523808
1.576381736029591 162.49473350513324 7.172727272727258
2.877145037820747 146.49755837402708 8.003378378378352
7.7037560185377085 167.9958001049974 8.730994152046746
3.9534556440874313 63.99864586308959 6.159090909090912
4.885205734718982 173.9966667330542 24.18873239436623
6.257327379097768 163.99627092037986 14.946745562130163
3.65892500842602 159.496012599685 7.514018691588754
14.02018084062641 98.47614606531867 2273.8848167539263
15.145374313482938 313.02685703569523 1881.507604562733
12.46037266249529 455.9881544776653 12264.577850877273
8.816978922432321 430.4895752549937 996.9402985074582
3.6262614580651964 222.99470012791355 40.854945054945176
2.853022954839282 348.4916252037449 944.073968705544
5.916721292914044 468.4882877928052 392.8592283628738
9.960759542755934 449.4915918297189 28.121606948968612
12.331114967349933 294.99063363387916 27.838870431893675
2.1105645942309357 314.4921376965576 123.60781250000049
8.531288275292173 475.48749200006034 40.32581967213122
6.267389654300678 542.4916959655882 32.19638009049777
4.063275709457722 365.49062940870886 20.924503311258235
2.6090542925688442 292.99282934336367 145.9522184300347
15.145374313482938 617.526280960365 10504.296779808534
19.6 1314.155148654406 5300.955343511494
15.745219171633783 548.9899835219406 13214.582347588734
2.1181051409164398 389.9970416913192 340.32699619771654
11.659808989734977 628.9936375717004 256.5866666666652
13.795165911432179 779.4805129871754 114.15379746835484
10.692972837661275 637.4853253458251 41.327413127413074
4.785349387509666 89.4974959048243 31.122222222222177
2.84875937559453 237.9958667397208 14.751037344398341
5.784216815273056 201.9948501320799 22.10194174757276
3.8090912165651645 228.4947417905526 23.15665236051499
1.5487386871627067 50.498737531561716 10.676470588235295
15.176566904450667 290.57933324981656 2110.10777385159
11.493572141421705 214.64163381378202 7310.015075376885
12.727053453105674 240.99150863547524 6129.000000000017
5.132527547292594 63.49893751781221 675.6124031007756
2.3289244194142924 687.9785923421312 1298.970567121312
6.0876069728244655 599.4900084998583 31.639705882352953
5.8402668562255595 637.4840628984274 184.26568551510533
4.489313998701138 162.49187540622967 25.552870090634407
4.626622771641733 662.9825712975222 4083.7055606198696
8.901904943094802 710.4822379440513 10671.757054370359
6.792016014777405 788.947578995424 50.01502817783339
6.235652753946485 308.0052003023071 52.006441223832574
2.2340766233207905 228.49387933329396 10.572340425531902
13.150298029669875 303.9885921000527 30.272430668841793
11.918772429935187 287.4987500104166 11.965517241379324
10.543452843808616 182.9182764404821 9557.313829787236
7.942396339747205 98.47669714544276 95394.87564766838






==> ibea-r-01.txt <==

14.107850026281055 71.44198286901535 215.2179487179487
19.055555555555557 50.99935834229153 4659.99029126213
11.822028828847765 66.99896668319415 477.21985815602875
0.810893144391104 39.99880836951277 12.765432098765416
1.0256197667593288 51.49889169138831 57.96396396396399
1.190517961254862 64.49883335506904 15.624999999999961
0.652832474849214 50.9987250318742 8.06666666666667
0.35755571249562285 41.49897919190909 5.068965517241382
0.5750603006535878 50.998858359652154 7.592592592592595
1.6758597381802167 60.49848753781155 19.953124999999982
1.0339489318703325 53.99865003374916 18.608695652173886
0.48001952493642586 102.99752506020687 275.06220095693743
1.1279190361556748 132.49708756614427 12.526690391459036
1.2919773923649873 133.9966500837479 6.743859649122785
1.525735463253914 120.99720006624842 8.818181818181795
0.717789565620796 137.99655008624785 3.2676056338028197
3.829104401835939 186.99532511687207 9.206632653061188
7.185169928613112 193.4818046500804 162.18090452261313
8.76788145582611 169.50655657353605 306.3154929577474
2.1681990318599245 306.9926460118359 53.94479495268117
5.818790700408764 445.988850278743 22.970619097586685
3.9923878312919743 486.9878253043674 8.048732943469787
2.292230047189737 375.9906002349941 6.18158890290034
0.7060246572511918 304.99262101371085 169.3475513428123
2.3045249745434098 443.9889002774931 15.374596340150713
3.868283739204719 544.4865211680819 11.123565754633713
2.8398924885398915 458.9894752472858 5.970984455958548
0.9154907817037328 262.9934251643709 87.6345083487939
3.0496901063481987 399.4853672092852 11.560570071258907
2.497586451482029 397.49561672104096 6126.328385899816
2.348463750591761 420.9907627094742 32926.51641137869
1.3339540582488576 91.49769172506795 2.251282051282052
1.2786875327231364 252.99504593433815 875.1631477927023
1.6206224823320836 225.99435014124646 6.7645833333332845
1.5802536068861421 238.49403764905878 10.286573146292561
1.0595323949742215 69.99825004374891 13.824324324324294
0.8378080184140757 215.49605424128325 2.712053571428568
2.048183527035677 211.49479596204546 6.8049327354259574
2.4368076561303473 200.99532094454594 4.867441860465094
1.5551172316688615 80.99777922871351 11.534883720930226
1.132132999767339 580.9865211528743 392.79999999999757
3.1290809669553026 552.487904440445 7.953191489361676
2.999456361114468 558.4896251995795 10.121598639455742
2.6022672064505854 230.99358351513362 1556.2725409836064
2.0628790571845546 288.4949167582622 104.8947368421049
6.126952186891643 355.42036448672485 2036.621468926554
19.055555555555557 353.05431375892005 3023.2295302013436
8.603699484297293 248.9890882414971 530.4514925373126
1.7976086070182742 248.99712522604398 1255.5296442687693
4.386264286161938 369.9907502312443 2202.8700128700084
2.8043455326369027 381.4905627342649 16.18397997496868
1.4426490167570987 318.4926043421138 46.18452380952385
0.7645890603574179 224.49438764030896 26.492273730684257
3.150680986701456 369.8079110654824 576.4564643799442
19.055555555555557 358.1417686512927 695.4685408299849
4.453958320655681 262.48984206394266 193.14492753623207
0.9670179491962966 185.99845001291655 280.4793187347935
4.979651602666359 313.49291266468356 40.11044776119417
3.3234745559604613 305.99235019124524 11.819595645412123
4.8260918232383565 363.4909127271818 656.0687830687806
0.46136985443018885 119.49701257468564 35.19678714859433
1.5467553642561152 150.4971417230544 31.219941348973578
2.1413021888610357 171.9960500929144 10.069832402234605
1.4751198996775239 135.4963917642334 27.46885245901637
1.0891790952361344 112.49727506666503 6.037815126050413
1.9026680848004396 138.49653758656035 9.521739130434758
2.2885099704683003 178.99552511187218 10.14470284237721
1.3022180809041572 144.49730421878365 8.232258064516094
0.7833327215603609 190.49533344839992 76.03084832904885
2.0252849739558147 329.4927876632254 10.20699708454808
2.873969866078491 381.990450238744 9.305970149253712
6.628600533192072 403.4899127521811 190.92573143285827
4.324616815692761 96.99782921670021 135.10276679841925
5.581758192584082 460.98936691763294 1151.9793447293448
9.273609794732904 336.4925418372182 1318.669236700067
6.722738770142557 493.98858776968103 298.99415584415266
0.8013501296824355 181.99350440106784 25.93676814988289
0.6941084541245094 473.4930917736093 359.1174242424242
4.8897925214928515 492.9835672144262 516.1548338368539
3.033117226790666 532.4929459357276 14.962533452274712
1.0166304241975215 358.9590010951316 68.92570036540799
4.456517112736116 340.01612757134853 116.87009472259903
19.587127988181994 391.4869504349855 3603.344493392071
15.524946128843666 538.4910251495809 4294.723484848481
12.78787780409766 448.9334665346315 6594.286290322604
10.092085762803428 291.6227493358945 267.56541353383534
10.211741791875347 962.375673677508 3131.1255165289413
19.587127988181994 299.20270852920294 51037.47512038521
19.587127988181994 145.99635009124773 31429.30042016809
19.587127988181994 121.98881769171162 61410.83783783781
19.587127988181994 43.47282948157402 38047.88000000002
19.587127988181994 124.46473499175232 2615.6541019955657
20.045454545454547 191.9568097178135 6848.613861386141
20.045454545454547 192.9858718909258 11757.965936739662
13.95817095483028 124.58515533640639 1019.0496183206114
11.54745722247935 156.45436747615278 19.632876712328745
15.077578007514024 209.97375328083987 128.0016556291392
10.743947818402841 202.96109912266817 20.56643356643353
14.515983981700925 137.98243671744316 54.01403508771929
15.018613215549392 433.0261602790405 143.52792990142373
16.95153786665424 610.7644111317009 4308.966814159291
14.68516211774384 846.9647098037582 198.63720676486543
14.326275658698648 222.48702159040724 1404.1060240963864
16.34533262413146 190.2991677505985 27047.080263157957





==> ibea-r-d.txt <==

13.422247422998876 57.41271866463545 670.6382978723408
19.6 57.99951667069442 2610.806722689075
11.172642336414357 63.49860836486037 472.7826086956521
0.8414858938588514 37.49906252343691 4.397590361445784
0.8300198524277113 50.498904191284154 8.198113207547172
1.7607432237712664 55.498612534686636 15.741935483870945
0.8055973580645506 54.99862503437414 5.405172413793106
0.7994706375295024 37.999050023749405 2.703703703703705
1.887544259903135 50.49899168763844 32.427184466019405
0.9157758044071689 51.498712532186694 6.035398230088498
1.0517346512324746 53.998766695554856 799.8869565217391
0.7490836696671829 93.4966917849263 5.363157894736843
1.2884957305159 138.4980791954509 10.975778546712757
1.9311113963664364 142.99331698137397 6.921311475409808
2.528427042460299 117.99639594523951 17.496031746031733
0.7095171320558158 136.99662925003267 5.476868327402127
1.2188143162582452 158.99609592975457 13847.492805755395
1.45991214984019 218.49499595079578 7229.349344978227
2.106391103799852 146.99632509187268 7.951612903225781
0.8241180243694481 350.49123771905704 229.54213483146125
2.86707215137909 470.4909085161073 1885.3132911392427
2.590012173027026 496.9876628069715 1162.7040229884935
2.018443642116529 334.9916252093698 9.51960784313724
0.383021975520813 303.4927085106901 24.501628664495026
8.034385093471435 521.9580039895618 87.38482632541168
6.5481036221243585 499.48140126055443 135.41977611940388
3.367635520461197 439.49170432919806 18.134636264929398
1.1275761649412237 258.993525161871 52.005671077504715
2.1795399070596737 357.99107522270276 9.128647214854082
4.262453407893578 490.9888585929799 7.9700772200771866
3.2046158257095114 487.97868427065293 8.12426035502956
0.9092631079028104 77.49741675277492 17.919753086419732
1.0732209222246654 266.4920419088119 6.97117117117113
2.611714386012422 228.4949417822195 5.061349693251499
4.189925809716689 230.99424597683668 6.413721413721374
1.4058253063672679 58.4981750577065 7.172131147540988
1.7496706182404893 238.99601673305443 11.267206477732794
1.4289956240695738 210.99472513187172 6.74496644295298
1.6753184920899755 213.49466263343413 6.477973568281897
0.9108216320941191 272.49329599912784 290.16077738515935
1.9331606097672733 419.4355168746966 8699.170337738617
19.6 471.01559659803684 22131.448598130894
17.70285801760429 568.9857753556162 903.1616509028324
2.7057542921388804 124.99687507812307 30.007326007325993
4.013531678150471 390.99139602891904 40.36341161928322
3.161513720765228 416.9907418786756 19.915919282511197
7.260686280866713 373.49145436711325 16.3715365239294
0.7964093799934834 141.9962459339903 10.475728155339777
5.077468866823993 337.4964583749994 2891.9965034965026
12.852612804399763 381.48728375720805 6605.911949685607
2.6791355175360296 396.4504436945382 15.021454112038123
0.9632422465752345 182.99542511437215 21.722077922077943
1.4171568915458044 295.99463760010224 47.836902800659175
2.642190838505724 360.99108355443894 8.440428380187381
2.2955019671752916 347.9911835576332 5.654371584699421
2.425856373585986 208.99477513062175 28.574031890660553
1.1748452847501458 258.9939043127395 8.854990583804172
1.354490581784596 318.49402094975454 10.115898959881152
1.3623723029680768 314.99207936621025 7.916176470588211
1.0910066952289665 197.49504595773988 10.742243436754144
1.2625843870501297 124.99757088246425 2.960937500000002
1.698227117693479 168.4961542566992 9.090395480225956
1.815954219203871 168.99577510562236 4.4581005586592
13.87139009283808 119.99679175381704 682.9803149606297
5.08165630357322 123.49680425017141 77.68924302788844
7.4028244803150995 176.4971000479853 37.83557951482477
9.568946826321872 166.9969584549239 15.58923512747878
1.9681030259640238 115.99794178048344 14.522448979591804
1.6091546399792303 266.49111696276793 230.9143897996364
4.922183738286771 360.4909877253069 131.82853403141416
19.6 340.9067041403848 1029.3499999999995
19.123611111111114 234.54146586015233 3633.723360655733
9.552415403498186 318.4997708352431 55.32968749999988
6.566833063374983 460.98576294634 42.57672502574658
6.4356879126959585 505.99032519228774 20.02478551000956
5.347860507132161 332.7658990512127 410.34094151212537
9.185016637717471 299.5930157101598 165.13810316139896
13.584258347967882 418.49666252781225 288.1164383561655
4.716486613386045 503.9790008749635 18.24026590693258
7.9053011329570495 395.993316780137 28.50887573964513
1.310084839749386 271.99746252565944 77.93177737881497
3.182149571523989 438.98902527436815 23.29257641921403
2.848464652914786 516.4901460287113 9.399999999999986
5.881565864268034 460.48861278259704 14.04136504653566
1.5196256665249066 77.49740842006653 115.15432098765436
3.0183111883574747 744.4912876144081 3224.2694571615843
4.2488209325133015 678.9831462526632 525.5921325051713
11.630716052403269 692.9942250481247 58.64931506849347
1.9314730235132131 185.49907084107633 30.67341772151898
1.934157657064936 177.9981500215275 6.229916897506914
2.5623789913503545 215.4997583353472 8.43777777777774
5.405782653395959 217.494962619268 10.878524945770048
1.4217633407503156 98.49753756156096 5596.690821256038
1.4754677540995376 171.49571260718483 312.6225352112686
2.4459828839029645 208.99537093912946 13.740318906605932
2.8307611501546557 195.4956084348587 13.934146341463395
1.7476580627959004 84.99742924579614 4.617486338797816
3.706672400699082 602.9901918426356 193.3373983739842
10.792245994797778 630.9842253943652 82.13939393939403
2.035637268620721 445.4811383009034 18413.38412698413
1.877499807932379 274.9979291839235 40605.005076142195





==> ibea-r-k.txt <==

10.640587821973917 67.0278014304623 154.43971631205693
16.381489040318645 51.0003833384723 3242.172727272724
6.971923475704927 65.49836254093648 430.2826086956516
2.1387731400401644 43.49891252718682 68.7446808510638
1.0515245159494728 38.499037524061904 7.740740740740742
1.0212539767827136 48.998670870033685 28.145454545454506
3.1686404161006774 54.99853753947808 7.388429752066119
1.1286742961076401 43.499250014096944 17.19101123595504
2.0143210007887307 60.49899168347195 29.99186991869914
1.4431930904121706 62.99757093315531 27.325925925925894
2.9653351922191953 44.99908335617999 6.804123711340208
0.9332066712439203 107.99832919343707 4.14611872146119
2.1679566938929327 135.49661258468538 12.081272084805628
1.9502950376851933 146.0 15.955128205128254
1.8946967684067104 124.49710006895666 11.258687258687237
1.3674159967136363 151.9960834351362 24.525641025641047
2.7206747069589428 192.99683338569358 13.9851851851852
2.3924243374638516 217.4945626359341 6.508888888888848
1.2371173709787597 125.49765421211714 11.159090909090864
0.5723719623981572 385.4903627409315 75.87563451776616
10.655770483865055 498.4927167795121 20.969523809523835
9.860626907150474 390.48637547949687 18329.573051948053
1.3795903756792751 335.9920585242315 16851.518413597805
2.315219703560896 340.48887953161994 14.751428571428479
16.381489040318645 601.5184505750321 845.4102773246324
16.381489040318645 714.4735930968154 1721.2942028985472
8.384726998461089 391.99347511562286 3590.3637469586747
1.5835734078264558 296.99055030748985 88.74123539232029
8.69768478600375 443.4938084265263 37.38079827400205
3.406843472776371 494.98900025207746 14.246889952153053
2.4579025490220583 325.49186270343245 18684.05701754384
1.3547448946233331 152.4970875578113 909.8199356913087
2.296088037887228 187.99530011749707 12.781725888324846
2.1119142545604013 242.49445846319134 6.662721893491078
1.548989568067041 161.99595010124744 20993.802083333336
0.6974878288887961 140.4966834129842 10378.662116041014
3.222147057539564 164.49617925732417 4.738095238095231
5.8158367110818485 209.9947834631912 8.864253393665116
6.990245484410009 208.49477096461476 9.182648401826441
2.330027236304171 287.9949375909358 102.16295025728988
2.9140182771939522 445.4900210635015 4.977035490605416
2.5887310766236555 464.99128350277437 16697.391363022936
3.4005253767228845 601.484962875928 7855.488958990601
1.8247416949460984 115.50002500020834 18.10317460317461
1.718559256444459 393.99015024624384 23.967741935484
3.5024172113190772 413.99403342499846 7.774857142857193
3.346308382385242 410.48973775655605 17.289017341040378
1.8056003639447784 173.99565010874727 3.426630434782602
1.1152114445954413 336.4942084344426 37.539473684210726
3.160834783615345 363.4878045764793 7.429687499999997
2.630987810361573 362.494745914339 3.462820512820479
2.4403735046876123 193.99477930954458 3.734939759036126
2.794837663209079 281.491079452456 11.832179930795869
3.5877065877955574 351.49414176430395 11.026170798898082
2.603439895438686 375.99296680305275 9.110414052697648
3.1009548420135857 202.9943043297522 4.751756440281002
1.1923473258114754 249.99389181701017 3.8852140077820785
8.409957846812382 317.4889504864321 1111.3602391629286
12.42975555944332 329.9957752062473 733.0779220779176
4.493932958458175 225.99435014124649 66.81837160751573
0.8594664547751272 112.4972792331581 168.7772925764189
3.0522011130592404 177.9949959769055 17.923705722070824
1.7826929993294123 165.49687506124874 9.194767441860424
3.325442711815362 104.49743756322759 15559.061674008815
0.969231232052582 126.49697923982461 9.49416342412444
3.583643758394852 151.49965833618054 9.706624605678199
2.4972284112708922 174.99570843923348 10.79452054794516
1.1329895791428024 116.49894167694433 6.403921568627424
1.18726886813019 247.49560841319294 3.055999999999981
3.464133202468107 354.9911252218695 10.211382113821154
4.6017391279821345 355.4911127221819 9.94623655913985
4.036266679519818 269.9932501687458 7.315331010452933
0.8501864709712232 281.49311683617634 11.580530973451344
4.3025291883025965 443.99005856256406 17.416485900216887
2.92788369922335 463.4893877490565 16.156822810590604
3.2989807109121565 367.99080022999425 5005.22025316457
0.8382726137493993 257.49342100253034 399.03441682600396
6.3954123832358 405.4909335421478 10.74016686531583
2.8851477904196003 322.99192520186995 7142.975757575757
4.194966887719555 419.98600046665115 46602.476718403545
2.49774414379871 76.49917917656236 10.736196319018388
4.495337602225592 560.484496270647 12.392857142857137
5.849761741249237 483.49101267301734 14.45784313725484
7.572173344948408 512.9882294433614 1762.2294776119386
1.842740556240195 143.9961834359694 842.4177631578957
2.1589110392384354 658.4862128000974 336.67307692307816
3.265280791637954 713.9601938966106 690.4663978494559
7.8979704403283675 674.9818254976944 43.43969144460013
2.2913041117048505 277.49306267343314 3054.1387959866215
7.083134366011838 181.9175067180502 54.48603351955309
14.734262651869383 182.5974797483137 1652.2635658914678
5.256302404779151 198.4956792639908 44.35336538461542
3.5305179918389653 128.99612095211435 46.79779411764692
1.4070632091235968 155.99740004333262 240.01880877743037
3.449810082576699 198.49547093933774 12.674019607843132
1.5807856029574763 178.4955376115597 7.663212435233125
4.166873411447492 108.99727506812329 10.930434782608666
1.0263952266367449 474.4885336133958 8233.832797427654
10.24246106947594 667.9847920220055 17180.620244077647
11.345751684628327 435.9891752693683 14825.230769230766
4.734011301661943 335.4916127096822 46623.96059782579





==> ibea-r-plain.txt <==

14.084846964629575 60.038947074189814 658.7777777777782
20.045454545454547 62.001204191007446 2908.34848484848
4.211839097185496 63.49947083774302 201.78873239436624
2.268930191143448 40.49915001854124 8.010869565217394
1.1384495948420645 40.49898752531186 30.268292682926774
1.1095736911426752 56.49870836361039 8.330645161290324
1.0538868581717904 52.99867503312417 9.427350427350422
0.8252830126317034 43.99890002749931 12.282608695652137
1.0417175039878854 53.999004185659345 18.132743362831853
0.7524019695220583 52.99881669388825 6.41739130434783
1.2776612467252968 47.9985042139221 8.800000000000002
0.7284402065414594 98.49835836069398 178.21393034825857
1.97353350339444 141.99171714983294 24.907590759075916
2.956999902819836 141.49646258843526 17.676666666666684
2.3146993100159303 101.49746256343592 4.399082568807341
0.8808013185785087 140.997650039166 135.4880546075083
1.9144844858077412 196.99460848367625 12.185990338164249
1.8194522520310952 196.995491772428 4.824390243902412
1.909257428516779 119.49701257468564 11.471042471042455
1.2252058328091613 350.99122521936954 19.082748948106534
2.914120688917684 494.4903251970792 25.7984644913629
2.469924204171997 519.9881961085003 7.012820512820563
1.4187642669920313 346.9906502562429 3.9549795361527575
1.058512964597137 340.98906702026625 60.27467811158783
3.8836268840449755 519.9913334777754 11.65639589168996
1.9878743461421222 511.4872128196794 7.528650646950128
2.97916202148656 411.48971275718105 181.3008130081307
0.7813352414700515 274.49333766322513 424.6169064748207
3.471570380246335 435.9824340452488 4.639867841409662
3.3044027653738786 465.4968916925692 4.902464065708398
6.472481756100606 407.98980025499367 6.663605051664767
2.8689844034285277 166.4958376040599 1.6559766763848405
0.8846884809776103 189.49492097169758 4.3589743589743355
1.312080717208093 245.49356267093287 6.714563106796092
2.0982657481645774 232.99605423399188 10.680894308943108
1.506361030820606 126.99753754968646 308.29056603773586
1.0964514233700406 146.49667924399122 37.1806451612903
2.683323649647818 208.49305023165894 5.874715261958964
2.691772722011898 200.4966583890269 11.334123222748822
1.1562201353418862 45.998745868158736 43.22772277227718
2.416851832896561 653.486575287077 29.01338289962783
5.557334235636783 572.4858420180468 5.195633921074732
4.103699266189502 575.4357357301818 8983.024169184282
20.045454545454547 275.719118423059 16170.736462093873
7.61441632589336 366.4908377290568 1144.9920948616525
13.689991321976317 402.9845089354625 239.35671819262848
8.522999267779452 392.49785418454843 12.94775212636686
2.2776196548740684 198.49497096128144 10.940758293838885
12.876321549347068 296.9024318689335 363.10738255033664
18.297479563072592 343.6402461449083 793.7994505494488
20.19340559295407 362.41216649970374 473.78083989501187
12.741829298121974 255.54403678902105 881.687850467288
7.625395981387892 239.49427513874662 1071.5370370370326
20.19340559295407 313.7119398842892 2832.2794561933383
20.19340559295407 348.7598417354488 1714.1359890109843
11.955678375432846 264.4933876653084 243.9618874773146
2.13924265273901 216.9945751356216 10.122727272727262
7.292869918798815 304.99745835451375 255.45950155763276
7.623286194604249 332.4881962568249 197.35428571428614
8.23474868731866 245.4867972891944 23.303088803088766
1.4010323619213096 121.49926288096594 69.31999999999996
3.992168503563527 157.99651674597035 22.61607142857144
3.0013303531376985 169.99575010624736 12.07182320441986
1.8999486465682296 139.49651258718532 10.128813559321985
0.9011601145675919 131.4969417393038 3.955056179775281
2.399511732219751 159.9960292654489 16.294642857142843
4.365171440523509 180.49582093225456 10.477453580901818
4.348673788390894 102.4974375640609 9666.82432432433
1.4737525772349216 265.4933626659334 6.259740259740244
5.456554052558954 372.4917501885372 13.988520408163224
2.7581844761053516 373.99176268739143 14.411989795918334
4.812531560933445 253.4936668249266 14.511278195488755
1.5602284229084027 330.49413760656046 78.19011976047875
6.349449787103679 367.9908002299943 15610.587859424912
5.093093171740127 489.9795841839923 7842.387795275648
3.3675002900631568 367.99817918184016 13.226923076923052
1.0356349087887586 327.49187520207835 33.02560240963872
2.4242223749922216 413.4898002527021 8982.96456692914
4.8656291179674875 475.98912525478556 5174.126746507009
4.83304791407088 370.4901044351662 111.67297979798028
0.9808009536374951 287.4547154690142 84.49056603773566
13.07664205816555 436.49513339437414 55.96946564885493
16.30093790824684 511.4829505683144 27.96732026143811
13.66018405804045 422.99030439440435 6.063205417607238
1.0311304756544242 346.4854589444187 2063.9970760233928
4.316603174488692 572.4968916925693 135.27918781725995
4.211422596977787 728.4575066454457 59.24379084967402
4.825529751342113 668.4854211622493 153.32462949894136
2.1910264371672152 115.49668343055265 15.81124497991964
0.8104529741067289 221.99592091079705 3.690109890109879
1.6506037020662472 231.99479178701105 16.913131313131313
1.9270358125883131 209.99475013124675 13.640000000000013
1.4697942273928233 58.498537536561585 5.097744360902256
1.6248051076088257 190.4952376190595 38.441326530612194
1.2758447625608142 185.4950001370795 14.889162561576372
1.2877765968048882 189.9893339346882 14.352357320099271
1.1762875454926098 69.99817504812371 5012.890410958904
1.6392680841807106 590.9901459976709 9144.46408209806
2.872284569221561 608.9847753806155 18000.53774319073
2.5610917370149964 641.9852211816235 66.31175595238248
1.4302306079645501 193.49516262093448 5.6237864077669695






==> ibea-r.txt <==

10.9515747778408 49.468173167168025 441.01290322580684
17.857596173290815 65.49924584309014 632.375
1.863816273449521 71.99866252572865 35.92666666666665
1.4570464415454885 20.4994958457983 8.37777777777778
1.074278908227474 65.49836254093648 9.49624060150375
3.8812678547443618 55.997841783811246 17.731092436974773
6.202943218090434 60.49925421725701 91.20312499999999
1.0980182008570163 39.999000024999376 3.5802469135802477
3.012479776223361 54.49895002104123 35.34782608695649
1.319032328149005 68.99827504312394 38.98591549295774
1.0852007412146871 55.99816256051884 5.250000000000002
0.9014906519816428 103.49838335937457 33.76056338028172
2.657252225909308 135.49661258468538 14.689655172413758
3.0447120375546324 141.4964625884353 11.275080906148819
2.3558480131567667 122.99734589267223 6.854961832061043
0.9350317335056451 140.49732505291558 2.6825938566552914
1.5096282410688118 192.99512928996214 12.606060606060618
2.428954448271953 172.49605842569224 7.5765027322403995
1.8383426783055001 141.49646258843526 8.06060606060602
1.1947734943411528 321.4919627009325 4.085496183206065
2.7339071529850774 485.9893460747513 22.250740375123442
2.392236025266524 509.4888669182581 11.594418604651132
2.139407836861285 389.4878462177308 11.725274725274739
0.6015282634819575 334.99441675972065 278.9226277372268
1.852708169424501 442.98892527686814 8.110991379310326
2.0664651169478097 505.9862462139823 15.069094304388358
1.8617799203054806 406.9904835602723 7.58400926998838
1.1087524564898148 266.49356265718365 321.3186003683243
3.9127906743606204 401.4901960745426 5.836341756919363
2.5940406512947107 335.4916127096822 13185.467336683414
1.622327374223559 411.4905710547517 36269.76297968402
0.9424929425418238 75.99810004749881 10.79629629629628
1.0644304740276431 258.4935376615585 5.674199623352157
2.160257664259823 232.49418764530887 10.06097560975605
1.7900499777150867 236.4955625863524 5.068136272545054
1.2753385107286912 78.49803754906128 11.654761904761903
0.9546551003673709 224.46256151048323 281.3687635574839
17.207865146979813 197.0294519217683 552.4743276283624
5.314290719483478 219.99450013749657 47.78634361233493
2.6798702463670123 54.99862503437414 7.31034482758621
3.352555365611949 672.2835905069052 208.17161016949228
6.125521214304394 613.9848045439837 30.727554179566447
2.4607788736201472 573.986746146416 16.12438220757826
2.3992064324246654 153.49585428058705 17.627692307692286
1.2337142249520896 409.98459641917884 392.34011976047384
2.4918804628125653 385.9976333530554 22.424354243542602
2.40986803566539 383.4896419513115 9.987669543773105
3.1967497169273664 141.99761254031182 4.6310679611650345
0.6355413271969876 337.9936417907614 204.06419400855967
1.8984517129110103 300.99247518812024 15073.16333938294
1.6053878652735332 378.9905252368691 4508.329161451854
1.7162658918292446 169.99575010624736 10.044077134986205
2.9266912166954366 281.4841647288332 48.6649305555557
6.977777574115293 387.5120944026417 47.98397040690482
4.361841259097679 352.9911752206195 10.446949602122002
3.183046032819172 199.49501262468442 7.907192575405978
0.7595334870258779 211.99318772072198 14466.878787878793
1.7034266696678224 345.4951875723253 12084.257301808175
2.085694763718498 309.98363420217584 8.645312499999987
2.721044287706703 231.99180029276727 16.10927835051547
1.505959354862908 118.99818752878426 5.516528925619829
2.9612534651997535 126.49933333888886 17626.854922279792
1.8017853245927309 176.99790836104125 14140.841823056364
0.9301019036968832 108.49705424808799 1090.7816593886462
0.7513668843909337 121.49712506916498 2.907630522088356
1.858565483065959 157.9969125628112 8.19637462235647
1.667239593661222 164.99210454668298 2553.7392638036804
2.439962819466025 116.99415029248536 1371.604838709672
1.8663061812927808 259.4956750720821 5.064761904761873
3.3001109684709475 383.99360010666487 14.412718204488732
2.5290728536814338 364.49308763614306 10.705882352941238
2.299609475113881 266.4933626655167 8.824468085106364
1.2604048131052799 295.9913627962725 10.35559265442407
4.989865153817539 446.99355019832876 13.25847457627115
2.1765877844689188 465.48935858277184 9.723723723723708
2.405474190354393 367.49081272968175 13.645618556701
1.0412854122560409 265.4953917480541 31.213358070501013
2.3689741559450517 401.48981275968083 9.384615384615383
3.392814980640846 479.4881794594025 14.438423645320116
3.146423867606317 462.48843778905524 7.395468589083429
1.1240607443677577 316.99226269030777 51.08695652173906
2.0869049156455963 408.9897752556186 7.850763807285549
3.5905913876287414 511.4903126905168 16.760445682451238
4.053259310899321 474.9881919607566 15.68743818001971
1.462652338836959 80.49798755031124 8.767045454545425
3.189088255897807 693.4866669332582 7091.303242769495
4.36218133257717 666.9833254168645 12207.945506015676
4.2349745540332515 689.4641310415334 13.711525189786036
4.2792003882507075 166.99477099919608 10.637393767705332
1.0949899169373583 187.4964125713527 31.668393782383347
1.6679869737786732 201.99502512312193 8.259953161592454
1.3355136091885689 207.49518761405974 8.052511415525087
1.4260103672716542 102.9972167431923 5.923423423423415
0.8037279856493171 163.4961750912478 8112.426724137929
1.8590392119961554 195.99510012249692 16377.936893203965
1.3546578150529898 152.08208900263733 1977.0701754385962
17.857596173290815 63.11619501506122 24977.22480620155
9.523531316106796 596.589353198667 111.2833333333335
12.70839938115789 701.0177370680052 293.399041752221
17.857596173290815 593.1496420604284 1554.3336072308912
17.857596173290815 334.8947354540952 1627.6766020864388




==> ibea.txt <==

11.997293252156267 37.88323885719887 128.05673758865237
15.925928731543149 60.49816672319269 4887.918032786886
4.6077511305290715 54.498729196909 1177.8454545454556
0.791885230759674 85.49786255343615 5.124293785310737
2.3915107358412753 100.49774588538071 59.97549019607838
1.9168616282888757 148.99627509312262 35.671052631578874
2.1628718150842685 123.9970584042344 18.27559055118111
0.8429841891884917 130.996691750484 3.507518796992483
2.9364765815581926 165.99585010374742 13.808955223880583
5.72969612123412 179.99772086531203 7.986449864498605
6.102366227155386 157.49556262760044 8.918749999999974
1.1648811526682652 288.49278768030797 21.845890410958845
4.150060269612407 323.48921702609914 22723.750000000004
2.8301041473437496 570.4941042348255 15272.014718614832
4.499393353955428 424.9893127692639 8.828106852497097
1.897484865220256 305.99001699401697 254.60967741935514
4.060150149986262 429.4928417859702 12.293440736478674
5.346665977724874 508.98303389886996 18.940327237728685
5.5064652962480425 507.9922792891299 14.602898550724579
1.229759928880421 68.99843753635331 4.582733812949643
3.178792053904275 541.4135971269637 12.766636280765708
3.6404465354876927 1137.4746548552207 2470.825247079967
11.406858489629894 706.484696196276 16326.303618711388
10.94601924699542 330.9923210153775 22047.609609609677
2.0851897877897025 340.4914877128072 198.5000000000005
6.210870813599988 253.49412097267023 163.50674373795786
2.4674702949973604 240.49448346298303 31.891615541922263
2.66820925329778 96.9977000554153 28.725888324873107
1.2803498482193376 178.99651673722073 8.197222222222205
3.8242740750212483 187.4997250022916 16.382198952879563
2.4848326576311353 187.9974167051383 1996.1139896373038
0.6665144627497106 79.99800004999877 3063.662576687115
1.8139102296499474 544.9904710032955 28.580090497737725
5.686818732364569 570.9551160381579 15.886130136986296
4.3845556661788505 579.998895863229 16.76206604572395
4.890442808236745 253.49320018541152 12641.792706333972
1.7603249166465476 295.99294183742643 7.299003322259117
4.58414697522872 388.49159185513463 9.434782608695665
3.759536026105414 364.99194185034287 9.85656836461126
4.322540818594508 236.49348768280734 13.858627858627859
0.9644443169749547 243.49554175097055 6.006109979633382
4.386965159148854 342.4949750780543 11.74468085106384
4.912030893494157 371.48761707943066 11.059840425531899
3.052367059986856 265.99223773113874 8.483455882352931
1.0228242072209703 221.49616673409605 96.09821428571405
2.7673861610563297 336.99370845506706 14.964653902798231
3.2241674607128137 353.49187935773847 14.238888888888875
2.733787098782113 288.9927751806205 12.690476190476183
0.9747052831826362 213.487546559784 8.570765661252869
2.095821047468088 275.4931126721832 8.631672597864748
2.3742291036487106 351.4912127196819 6.808988764044929
2.4139846886299146 282.4944751124976 9.587628865979353
1.00516371831701 103.49750006104017 3.507109004739337
1.588955876549979 134.99689590642186 7.570397111913338
1.5830896676420112 163.49591260218494 7.969788519637419
1.9843925627347894 165.99585010374736 13.41887905604718
0.830629955715392 108.99733339902615 15.405405405405402
1.513531046113434 93.99785005041548 26162.573033707864
1.6294083519749354 179.4931127672465 21529.994550408795
2.260656252336572 180.9980708564233 8.535519125683013
0.8128337928320626 191.99527928336514 73.74742268041241
1.488234132155977 297.99255018624535 28.2528363047002
2.5213372213757888 362.4887211891901 18.865410497981117
2.110701171108296 354.49514590545033 8.977900552486204
2.422922033664332 71.98444780997066 2259.661971830986
6.402287157354802 416.0638535370488 6090.105042016793
14.138585138777723 577.9842296049527 34271.683893195135
15.925928731543149 293.40894303389945 4095.593582887701
10.084009345794394 667.6856690633881 38146.12386706818
3.347496993459193 299.99268351319006 8659.831946755467
11.23148892387732 960.4734965789718 4085.7129387114205
12.230860777359409 589.4901751637473 690.7115222876307
9.811251438205204 393.48843368012825 62.82893081760999
0.7546208240742819 297.4948667565956 67.8130217028377
11.05306134141381 485.97681791922975 55.60667340748218
10.532409754226485 589.4993001571544 70.33417085427136
8.69120168199787 451.4902627175992 31.43586956521744
2.4222439627029932 340.4997958350347 217.7113997114001
8.984318923353635 636.4946958775345 68.50738150738195
10.136718499955553 716.9820754481137 31.825788751714526
7.7439799863093555 683.9829004274894 36.86053199137307
1.7113968469967742 119.49728756322766 14.020242914979727
3.3589875816602235 232.99555842131758 8.621564482029576
5.160813579712126 212.9950292850319 13.858468677494212
5.66882457887794 215.49412099669675 9.766439909297024
1.5732223990056364 48.9988750264577 8.070000000000002
2.164955192736492 211.49295023499215 17.81733021077285
4.843983433315685 195.9958667572202 11.997481108312318
3.9120445490608646 177.49644174097062 21.146814404432142
1.3055327348507888 45.49905002062454 8.145833333333334
4.369001946620976 696.486979418988 31.786221590908998
5.066737536390209 696.9794172865087 22.31365576102435
4.692988903818146 598.987775259786 7695.56032171581
2.3648808310230054 208.49478763030922 4483.109523809514
2.2630164392541046 660.3889686743581 74.81626506024202
7.664941048731779 760.9887876746153 26.75546975546968
5.754733288269529 527.4900585277737 18976.970338983047
4.359452035958923 363.4886670248497 36987.64572192512
1.6712605276321655 180.99698338361026 10.715469613259643
13.231840847614356 260.49782918475677 28.72897196261679
13.700026087371352 272.9990541745486 34.55737704918042
4.049869244424138 207.49480013041338 16.415274463007147




==> moead-01.txt <==

11.757009676095125 40.81228411019845 909.2612612612613
13.571369315729834 45.50030416920141 6064.011494252874
2.8706666580628 48.49878753031175 1259.8700000000015
0.8191480167512118 79.49799588399176 4.331395348837211
1.6099037116739516 115.49713757114407 13.592274678111542
1.7853109069884834 131.99717089621385 28.5730337078652
1.1386713781153388 124.4969375757273 6.388235294117633
0.4374410532512643 126.99766254447827 4.228682170542634
2.877585244488411 165.99596676555313 22.316715542522008
1.6558164540203228 189.4955334404835 11.619422572178435
1.7389085611220052 160.9959751006225 9.617021276595704
0.8255722736214718 303.99240018999524 205.3413848631246
5.406694283492003 481.48796280093 117.23037716615731
3.364853168075944 470.98594209422293 27.332640332640462
3.653685255056851 917.8177190886547 399.49027027026824
4.893214407251541 421.5281958413396 1417.6791569086588
9.760144730456508 967.9784296621061 2127.322309711304
10.637444768638245 724.481887952801 3498.164496230339
5.271063997288435 501.4899293773217 33.09794319294813
1.1278886119881004 86.49668762829357 9.71186440677964
3.94434531545865 543.9947042235062 23.885036496350498
5.2674943943733314 523.9782800679139 28.753051643192645
3.8567891841337767 494.4968750260414 19.77425742574267
0.9400633271010346 130.9964625971848 17.361940298507427
12.597874903846172 257.93107543510797 1650.1683366733434
11.143226084132143 320.06945706423124 3958.8809891808537
3.8155077712927117 257.99390847964924 35.89101338432125
0.8296954425954179 223.49441263968396 5.7048458149779195
2.818621370257024 367.99683752795113 14.040431266846317
13.571369315729834 270.9269725445125 62.32150313152423
13.571369315729834 152.53361290239266 20443.350961538563
14.64101486697037 106.97225072620577 73813.59708737876
6.625749249189648 2028.1851601018293 447.42881731004553
8.749826911432145 4291.417805803334 16.46365011050409
12.230171693206712 2175.4456138596533 259.1225806451525
6.304699509651322 451.48787116460886 295.1626373626356
1.5112781548444727 298.43069526372597 341.60000000000053
5.1556569596858335 907.651987069024 316.24944567627085
16.72392441199919 894.2453952228693 4356.300239234444
12.393760569207773 243.9909670052649 21837.875510204118
1.3957152446535597 234.998041682986 717.5414012738829
5.1433171712037025 917.9770505737357 79.62944983819
4.155475038389055 776.9805754856129 41.63479923518155
5.427325311699684 281.4934709880865 50.727272727272755
0.5837111171790657 203.00140417836818 4350.473170731707
4.4615527615271136 337.99513340805436 3970.2111436950454
7.822617098159629 370.4715563547967 20.659574468085083
12.819620373331041 286.49813751552074 24.47350427350424
5.98406954163992 206.49483762905928 22.450602409638535
3.3770785320211756 302.99333348485754 25.863414634146284
6.629213956401862 363.9911335511057 104.92391304347882
5.290541686116454 272.9920627355137 18.69494584837546
0.8137413376461243 122.49784587204789 31.233870967741964
2.245336400339416 135.49692923815803 12.21691176470585
3.6823271979138377 182.4954376140596 16.470430107526855
3.861189822850986 428.3623327425959 59.43604651162784
3.085823860988775 164.99053051838948 130.15963855421657
15.409760694386048 310.49600838999913 2344.0594059405908
12.514790918883216 203.9813308755727 1989.6642512077206
3.9307100161274087 145.49912084065963 49.33445945945943
1.951049990735822 208.48957552122394 15.26056338028168
4.645923185940537 306.48978367387747 42.85623003194898
4.6093110222202975 1832.956646875982 16.21502449646072
3.0069893412643314 1782.4608717209867 2.4407821229050097
1.3937091518025522 268.99333349902366 263.31464737793834
5.991382207847609 387.4966916955553 35.375474083438704
8.482894527027067 498.47595817885406 57.41345202769525
5.451190688425569 523.507711607093 1734.1009433962267
1.4243730967122803 103.99740006499837 6.270142180094761
3.578465667888842 524.988187773431 21.734713076199444
5.794020210673404 515.4893710614184 28.45558739255021
3.4061175247437774 2260.4434889127774 7.273168578993592
0.905607731099006 1105.9679801128534 48.995940460081215
0.45644009572347927 920.7058031741902 876.4083424807844
16.72392441199919 1384.0635623864737 3060.3627223511176
14.7394621500211 822.9991750319444 13972.631197097995
9.07093269874226 200.49443349096774 20.52227722772277
3.4325998063946574 592.4913251345813 107.70391993327853
10.6806447731625 905.4773630659233 164.1608315098456
9.034894632012845 807.4798130046751 70.92809667673767
11.066725269061639 669.4662658929702 2905.0363771343978
13.019800053820036 153.86597900048778 1359.953900709216
12.62280573630981 147.56599787305595 512.8070175438598
12.585799227049147 255.96387328182877 26355.85042735057
13.880209913314001 347.00810954194446 6304.119424460455
11.28132557675933 124.99687507812304 249.0359999999999
18.10666312755677 726.0477788484616 180.3704215618518
8.719029762949779 1371.043990579455 497.3978102189698
9.997146792517617 555.4834755010263 1236.3582358235772
5.016309248946401 1549.974167097215 16.21739130434686
8.267827615752648 3197.9200519987 521.8967365599894
11.13126890458056 858.9399792082456 1563.4939550950237
9.267640620790845 925.8689303680404 135.81362397820337
18.10666312755677 89.5452855002137 11134.364161849708
10.31831919571015 1040.380686523016 6139.619718309934
14.184796842136944 2655.9395055806262 1176.8024760833246
11.098758947454657 1784.3974397486982 288.87860947574904
15.410914079780323 643.9403490705924 665.395510835908
3.874453830148831 384.5199087519126 71.30548302872063
8.575919821010817 1550.2969035630517 153.12781712813378
3.0252255214653574 2872.3532344502414 192.56686349425772
7.311981317575008 1626.7562462393375 322.0858106037389





==> moead-d.txt <==

11.65178684903244 26.948155532760193 3583.617391304348
13.85859304686247 108.01092610858504 3200.442857142855
5.761234273684502 46.498979189825846 2965.5212765957403
2.743974649008554 80.49798755031125 81.93939393939391
1.5489997611941406 97.99782504979049 39.42500000000004
2.192068039133984 156.49644174972028 99.97468354430389
2.5966235325551765 125.49477105120619 18.655038759689916
0.8521992057742468 129.99891667569435 5.348484848484844
3.050755927367387 176.99262530727887 21.768802228412277
4.668508493178137 217.9993750052083 10.999999999999966
3.0219233131253684 177.49620425086616 9.578947368421
1.8826704729834163 282.9929251768706 212.93368237347303
2.9767629411427237 423.9894002649933 22.589449541284395
3.610328693228933 350.49123771905687 14694.990049751246
10.922128610551551 660.9615508141733 20997.982182628144
7.398959204397398 302.9983963730119 95.03094462540703
11.537070691605285 420.4866587611668 45.47529411764684
20.038005472788083 512.488112781764 8.939247830279646
20.045454545454547 488.9877753056173 18.760040160642628
8.480887145326859 73.99865002541617 16.255033557046982
2.6522676786651576 500.4714183033088 29.126482213438898
3.101392095395643 533.4888752412447 10.284249767008362
4.318697239266028 481.98788780488815 13.991894630192478
3.1772639839422263 127.497120900172 13.143968871595266
0.8793451993824831 707.9721636044352 2.6405919661733046
1.624644725333134 712.4940625494785 7.457023060796752
3.0045985733719482 214.49494595454567 5133.701234567902
2.4348442020931493 84.9989333481942 4919.514285714281
1.0809522726450338 221.49981250156247 6.447427293064844
2.517215303133356 216.49484595787888 8.057208237986222
2.426849768271579 216.99452097211454 8.995454545454496
3.044095472802921 87.49637515034097 7.534482758620683
1.0786656995726223 3205.486450112916 1.4964196762141324
2.076646322057199 1947.95130121747 3199.24350205198
3.9980310715600766 586.4890168799262 12036.646616541437
5.9414867928737145 195.49354604690262 10.798469387755091
1.202742745515727 313.9951125785751 8.066037735849044
2.4606383442299435 395.49011274718123 10.977722772277213
1.7067693436312819 1090.9485213826606 1.5540355677153928
1.1164980392205854 833.9949681106293 0.9121140142517554
1.2042544519429152 1179.9782629140545 2.008438818565432
7.442308756414488 1315.9693715611977 803.0569259962053
4.077822046686513 365.9879045672436 29.27956989247318
2.9289331928158684 236.9962167283323 11.091666666666635
1.3781350925621318 230.99440847006605 5.878205128205105
2.7284453676989653 227.99999999999994 16069.240740740739
2.0415680804282954 383.49522923267256 29396.473145780146
2.6403465518733924 276.4933126634335 21.407473309608516
0.8033922823785771 221.49614173513763 143.67342342342317
2.6190147116013707 219.49817084857625 22026.368421052633
2.2084698837047707 345.49712085732614 17095.890469416874
2.9643168701092493 269.4932626684333 22.00361663652802
0.8148941286119631 108.49991250072915 1745.4862385321087
1.2429488984565398 979.991833401388 5.0651731160893165
1.6285372314673396 598.4850378740532 2.689223057644101
1.9396499195306138 142.4967209105884 14.188153310104493
0.7144862629683467 116.99707507312317 4.412765957446809
1.1707133580497828 175.46806199222726 9663.10726643599
7.035239295366578 81.01206521257005 57982.50724637682
8.657532564441354 210.99651255788098 8214.876190476229
4.421623222343055 763.474850830806 135.05951602354673
9.422667940752405 999.4819295031534 140.44394618834076
7.335052559564862 332.99167520811983 22.15327380952378
7.799043303497404 289.99275018124547 39.09948542024018
2.279801175968284 250.49373765655858 10718.39015151515
2.1294045352029753 639.4782257649724 10603.376168224368
2.0397161258264473 1248.9873209768384 7646.413869257954
2.416587314542615 954.4713883736187 5007.544888427661
1.1014855165926385 241.9918669405463 653.3102040816324
2.394834850223508 340.9942792629498 26.44683908045984
3.7212891640144 497.99443340333227 13.59402985074622
5.7531842533299855 464.48967107016796 14.072649572649533
1.761014006180134 83.99765423350502 9.5739644970414
1.8273390542430743 539.9810131740384 52.22639780018309
2.5891285317352657 2430.4797460021164 1302.1353904282141
1.3426189902718408 4969.375765605861 294.85844794707907
2.083963464014583 1305.446318879631 4.85534351145036
2.543335372111201 622.2496174251438 86.41666666666754
8.679553202518942 684.4726427678027 30.990654205607573
7.382553714358931 753.9623018849057 47.94175392670146
4.440607714177807 371.9928418099274 47.83819628647218
1.3898993459655518 692.9828045943991 5.189617880317407
1.623806411062225 1152.9628316639194 204.7272727272724
20.045454545454547 509.2435229370012 1813.2164328657275
8.793434101877546 59.998733361110496 20864.973214285772
5.935300188238989 452.9405943340103 713.9215469613147
3.050801100943257 529.5526845567406 807.0476663356507
10.555465403724416 464.48925025436887 4853.043525571361
1.1566038206799802 743.9776923479652 82.03158602150795
6.278741601514323 594.488950212704 65.17409587889117
18.932439441387537 984.9856710547533 28.512379989893667
8.387201939156633 613.4807089660895 32.9389558232931
6.44144055473608 570.9945792426724 39.66724286948996
3.5420234121094256 401.98005932377026 469.3353733170119
6.493960024956744 617.2421867529674 35.939710610932494
17.246960945737168 912.85535001056 210.11321776814643
8.8146501332014 777.4740841971934 104.78585086042139
0.5447440482093305 170.49746253975627 10.28571428571425
6.3513050746497814 266.99946250447914 786.0875912408711
3.3137791913949006 283.9976333530554 14.237847222222232
6.603181418276507 258.4935376615585 17.540952380952355
1.3929971383039033 53.49814173173381 28.453703703703688





==> moead-k.txt <==

11.43549407117261 38.19983327504231 1674.342592592593
14.937505129134639 35.9999625003125 13311.166666666666
10.506393446083612 77.4980625484363 1640.5441176470583
2.1671371635790737 84.99846252864528 3954.9418604651014
6.793523107318226 128.00042917024308 347.21789883268497
2.9247464597963284 146.99755004083266 81.2591362126247
1.6832743406845254 128.99677508062302 22.106870229007622
1.2180210761293517 118.49703757406064 4.377952755905512
2.043150879663961 148.99627509312265 15.770764119601301
2.61843330984677 187.4953126171846 7.101827676240165
3.134393429552327 175.99672922961682 7.2464985994397475
0.509337409273799 262.9934251643709 285.5909090909092
3.162687095354418 400.4899877503063 225.0234857849198
2.67331843785228 490.4876419788116 254.87675350701517
3.6406128861171503 413.98971275613945 10.697647058823557
0.9415542370935089 291.4928585094401 285.9405772495755
7.378136936709853 1300.7094372720844 439.6531165311583
10.42875386135317 982.656736843765 7526.75364758697
9.654656550424397 868.977729741617 7932.354691075584
2.854653436553358 118.99704174034538 137.2139917695475
3.492362668921114 506.98855026582703 154.61456310679714
5.054684684713398 3637.392578235109 2.2308641975307038
3.4249432842870835 1733.9650632332132 4.373245488398701
2.520049646683485 171.99604175992832 11.323782234956976
0.7879186269961845 213.9957709203801 11.428571428571429
3.188376719325151 215.99363352471633 11.77097505668933
2.100887542951198 1441.4749837750612 1.3182132963988444
6.224898327106931 745.9780631580006 105.51503006012025
3.8227475388646766 183.99671256031135 2486.7507598784155
7.991335073739431 250.49417097183695 3490.609037328088
2.822898021304475 206.49466263926712 105.74224343675412
1.7781214854481682 101.9975333936096 153.60000000000005
1.63837164158323 515.9712808753408 51.67146974063346
4.276753515352509 501.00592529626493 5717.856704196512
5.456211029903171 1489.111695321792 1161.0158355795868
9.264506962759908 1171.3002913443654 509.8283772302462
1.6738184375050398 298.4943584440255 100.2216666666663
5.665358045971742 400.4908127159323 79.4655172413791
3.357128152370815 1207.9698007549812 18.1279737489741
1.8136771323845005 806.4663972334486 17.455329636475703
0.7158013030128654 235.49978333513886 336.0377358490574
2.3748331259733493 328.4919002006201 20.408682634730503
3.6208730159845346 376.9902085903404 11.389763779527561
5.625237085404628 287.4935043175311 17.849407783417917
2.391501845254037 205.99485012874678 77.72182254196646
1.827784213165085 331.97835287701935 27982.04347826086
6.281807317606939 485.4976228663402 17828.72621564489
6.7378861038135 1908.9302650788272 515.475928833054
0.5203999100299544 613.9867044648195 8.361650485436833
11.172243043571687 293.99265018374547 540.8658743633282
6.086040676047357 339.9915002124947 44.51798561151096
4.027890654608453 294.94389668928204 4233.209705372619
10.077545937672717 53.005867433952396 1593.1463414634143
4.81545578387369 156.49655841152597 25534.31189710615
5.435254234805243 1006.9117025405892 250.6185515872912
10.10220620452319 487.02352976755935 1231.132172131145
15.722972443898692 222.94486606454893 1751.7068181818154
7.428369414543636 139.02108985169667 2948.352490421446
12.154770168149362 268.99317100753024 4602.400742115081
9.224184462917414 241.99597923357527 491.00414078675
5.230400452072233 126.99599596107228 59.093749999999886
1.424134814084939 239.99600006666557 185.16458333333378
4.212633851711703 318.49203769905756 50.23148148148153
2.597296711699872 973.4675510816305 11.009174311926698
6.517107418319992 545.9727013649317 10.352406902815618
1.1972066295857178 285.49263769155743 400.3739130434791
3.985615231520921 773.3227850517014 575.2054616384852
2.9119088875495787 2900.502102543867 340.3551273227714
9.339053517567473 1960.9019549022541 62.70456283456555
7.93923338834436 344.9885003833205 310.002886002887
12.855790377589383 488.4911334992329 341.81414141414064
9.978321222320918 525.4883294339868 71.91988689915215
7.1624422621806625 401.4987958433679 32.68000000000011
2.0924760135931324 260.993187679891 2453.2504672897185
2.020345730603881 1222.4924417296527 2080.302155347705
3.236249042125815 1463.463413414665 8.225806451612884
5.115821684654907 475.9881002974926 31.477319587628998
1.2695015834767283 64.4986416963882 30.16793893129764
5.2842516167524325 768.980775480613 595.9065119277827
9.81618600210898 804.6549937730503 69.62638036809844
6.19344020231711 4127.414064360896 4.195271981666993
1.255583570526463 1300.802763253931 4.727203065134065
1.078116858395105 179.96100844816954 14.81767955801104
1.9139927412235167 207.49959167006944 15.50238095238095
2.1870816725313507 199.9464393492802 15.374384236453201
3.887640859234904 104.49857918767329 12.147619047619015
0.9009331954482874 176.996512571561 13.162011173184354
2.1315461898784855 193.49559176971977 20.9081632653061
1.5522233659584257 1200.9299457531645 3.733609958506225
5.260464944645057 664.2204923094348 96.85101580135438
5.888162617864685 587.5561193868963 2244.0361216730007
10.692414986042381 728.4229373301409 3757.6255956433392
3.5057276705748763 4770.956971246421 2.083289735272618
2.3116246984901965 2051.9576509095627 5.619509827711703
1.0657723350615371 528.8420555145143 341.22731524789293
7.899557733537758 772.7510760533377 51.13993610223686
9.27518514292149 791.4831753712416 51.72993154947113
7.632486812927504 649.4840128955111 27.762776506483643
0.5164952495805675 165.46138401241052 268.70588235294156
8.198059437970219 237.49702087482575 24.332640332640324
2.151419525454368 1861.4444100248777 1.5279785809907092
0.982775789046347 2605.956567390543 2.4754789272029933





==> moead-plain.txt <==

12.398592557666294 32.22908200332896 90.6781609195403
13.827204448179188 26.000587513646156 27576.999999999993
8.867108562492474 50.99879169576318 19573.5673076923
1.6155508387391229 76.99809171409603 101.72392638036838
3.760328861189805 111.99720006999826 35.273913043478224
6.276905131486778 147.9968209041303 17.12871287128712
2.308797724217718 125.49664592440719 12.329501915708763
0.7776142408806284 118.49790003812429 6.745901639344249
3.326261879510042 163.4961417593033 23.95833333333332
3.879439298388239 194.4953501127056 7.7593984962405695
2.1418962489915376 166.99417520492324 9.375366568914918
0.8543680857401524 254.49588340090168 117.69844357976645
5.5952500702396675 390.4918668428433 20.902010050251224
10.632398747512436 647.9789008132963 1128.9227828746127
5.148394204255762 360.4946543614197 13311.525658807219
2.3938435575530472 188.49243780536952 276.78883495145817
3.360179021711974 479.4948500621519 61.240206185567025
4.153757205243964 513.9882877738477 9.728136882129252
8.173466464687786 589.9860295029431 13.15604026845633
11.045205948151073 126.49248848583598 28.23437500000005
14.940590975246028 473.4975597834084 90.38702928870312
15.219902514419335 3073.4385179478186 3.888690572773445
3.786132464406063 2242.7821844607006 58.90647962591907
19.909675615212528 673.6525816211781 903.2658788773928
1.8385234871488627 711.9862252772858 1.1667834618079649
18.19533333333333 732.4851253145766 794.2805907172997
18.72093023255814 1524.0058417153475 321.6083251392881
7.610280230543735 666.4834254129063 7.628935532233885
1.20102813743795 168.9959959297546 28.274853801169563
5.0204347950292485 207.49378352304964 25.009411764705874
4.383527600817301 197.99643756593622 25.59452736318409
2.3935321117301918 81.49983750135416 15.999999999999966
1.6776993764659889 3046.461700534367 87.31958762885353
4.181814911924745 2194.9457721782655 13.184664246823898
6.713498095318805 645.4926709269084 17.851568477429243
5.9772126392376554 1390.4979333505553 1.4223736106130735
0.9174781645595201 272.49335433003074 18.41935483870958
2.0530851635661835 947.4806545779421 8944.351415094314
1.938852827939313 836.4818045762753 4968.533373063227
2.2308437636939056 219.49349186339677 18138.0
0.8490402064178839 255.9955542452417 13.543859649122844
3.6475462855329184 377.49056273593163 9.490909090909089
4.35236347867443 392.99095854631423 11.806691449814123
5.959840217940563 276.49193357346496 10.595323741007213
1.7283470456412726 208.99509178409437 10.980861244019117
2.886302060102459 315.4831800686666 11.491365777080066
4.462325274991052 357.9910502237443 14.157024793388395
2.3996339405881266 1704.4573885652862 1.2519754170324633
0.6555719581003231 487.4878419701313 96.29226069246445
2.4187489110047298 262.49343766405843 8.446124763705077
2.9539925466141366 376.9924668234687 11.484293193717315
2.624128102480497 331.4924085115235 6.941791044776092
1.001017681834561 108.99636678777374 42.191111111111105
0.9031402420784694 506.9915501408309 0.7433628318584076
2.1706574432861907 470.48859194596537 5.755789473684225
2.045986171998174 117.49706257343567 22259.361290322577
1.1945789826916218 59.489751864161406 55122.83898305085
7.588569264264956 983.2855340999944 1197.0980192992154
10.162029078977302 993.9591558494793 206.65510306686673
10.304172897811842 1303.9993041724651 144.758039816223
4.020224252566681 352.98978363512975 87.88700564971748
8.349490288158268 1065.485458548886 74.94015895278366
11.628823934541789 572.4829005204006 223.04947916666717
7.210236789263801 365.99107938586263 113.0405405405413
3.233216228230352 122.49720839860954 8.979674796747934
1.5034272645054056 2654.4445845362925 6.645258215961877
2.538409585028107 5008.252983042695 0.9647234678625032
4.187516744295518 1921.4989416754863 9.459361204881791
3.5091162265301525 153.49648341590083 13.49206349206345
0.9249050592217606 388.9925793137816 747.8642131979649
3.973474605436034 458.4893710851675 310.27448869752425
4.36740815137396 529.9857212246072 283.629972247914
2.9506929772718746 275.9931001724957 15.96791443850264
1.8491324456829599 1366.4107516936072 10.308957952468456
2.3887591641231682 2676.547355567352 4.267970204841819
1.7550472333242133 783.4785464318929 3508.3151465798037
2.445396104740846 409.48715457474384 38072.92170818515
1.1513833035476246 385.99389176576227 37.57642487046641
4.514499608734245 432.98917527061826 22810.65533230294
6.678819719269285 747.9839086921447 9961.925245901743
6.508228657400247 753.9811504712383 20.33787289234776
1.695321441843181 140.99402525394748 14.815602836879407
2.33013160006249 166.4993125057291 14.587020648967526
7.458177347202971 211.495520931838 17.390804597701198
6.234183991761797 203.4949126271843 7.779951100244465
0.7455758638056929 118.49703757406064 41.436974789915936
2.0850365879440607 150.49652508208135 20.32131147540982
2.406479349619491 196.99594592017175 7.842105263157862
1.946300533845729 183.49546677909444 11.118918918918878
1.568817833769728 302.98598402239793 1239.6885245901647
15.149255042462327 782.1672151353238 10481.401785714423
10.069303731358906 2103.420808345096 588.2339872370629
12.190105577127529 1953.4793179447113 934.4009698826355
4.132632552115612 387.99162518728747 233.39793281653976
7.095591736621285 1650.9798544410032 2391.5156467315724
14.037669998787084 802.4967208606596 23916.934333958692
12.885195094681002 856.9839044802368 3555.7236211031145
5.688397353085325 195.49348355054826 1483.0710659898443
2.35312245880083 1598.3027014742177 88.50624609617937
11.20720305891184 1251.095825996218 20.726180944755665
15.299568635400497 455.491246008295 1903.8924259055893
5.552732227646457 286.46273979370136 24.84912280701749






==> moead-r-01.txt <==

9.857724650863238 54.94117987185488 224.61363636363663
15.709666443079952 53.498216726109135 3424.6936936936922
7.426378557788307 78.99825003999905 418.66467065868244
0.9189443140681631 46.498866694513204 5.175257731958765
0.8254895854432462 38.49895002916585 8.047058823529413
1.2449035355558848 56.49801259280695 16.090909090909054
0.9670658064286147 46.99983752364613 6.602040816326531
0.5269806014174513 39.49921251635381 3.8372093023255824
1.1178051462043377 53.99878336152711 27.654867256637157
1.0835601841627482 72.99817504562387 16.651315789473635
1.2751044563699283 53.49866253343667 7.763636363636366
0.9235162488493952 103.99750839381797 3.555555555555558
1.3713550884273054 133.49705423378316 20.01724137931031
1.671013457613115 165.99209621203036 11.311239193083543
1.9500099881324096 109.49982916809027 6.132158590308365
0.6481355636910312 137.99672091246333 8.817204301075252
1.1151602834862506 183.99540011499712 8.979539641943706
1.3221948977965625 188.99630424190812 417.60459183673464
1.5393221921162183 159.99643758176893 1394.7288629737582
0.5244237595019188 352.9932084692333 372.5090909090876
2.588042583476992 496.4877128050966 10.428571428571392
3.1152117687434266 479.98873776926433 3825.5327783558782
2.5610521829863506 327.4918127046824 4630.539568345342
0.4665011570786038 302.4924376890578 115.40584415584452
3.73262571350797 497.49041269218355 11.235067437379533
3.8196779074634852 503.98740031499204 7.341232227488136
3.158776292459238 433.9900835656889 6.961111111111099
1.3955525900891317 278.9896004383111 352.50877192982506
8.511982701177129 402.99940854736434 149.6933174224348
4.159250381911389 471.4882127946801 11.579317269076283
2.716243661391011 375.49307096558766 5883.02519379845
0.6896561989147487 242.99293354304925 49977.37009345805
1.1622773194378113 198.9959459193384 6.803874092009652
2.189905259555872 222.4950459470459 8.035940803382621
2.1238528367235907 219.99450013749657 24.293103448275854
0.881032110612011 142.49643758906026 18.40133779264214
1.9252663821547058 166.996683401943 11.017543859649075
1.948373090357046 203.99362936829218 8.950934579439211
1.5839797614332976 195.49629590621376 7.177615571776125
0.7940898159126972 278.9950500899983 216.9332161687168
2.554211964344554 431.48681290967454 10.91834451901566
7.108540993448781 585.4872461207918 31.757648953301008
6.215992361238485 541.4892210568354 4027.226503759393
1.563662834219948 147.49631259218518 3134.0828025477626
1.5337429201758979 406.9925543073236 25.411338962605686
2.2944872797688265 358.9970083582637 9830.84112149533
15.709666443079952 226.37693390534392 86050.91732283462
15.709666443079952 207.10316890903806 50182.918660287105
3.4878065522880926 303.99240018999524 108.94462540716603
17.162346799910612 345.94770708071803 404.1926863572423
16.469089557196643 353.5303790615069 643.9633649932141
9.441924482026673 203.99423766614095 337.79633867276993
1.8741106594236385 293.4947542629495 3627.2784313725488
3.847143225325924 320.99197520062 11203.369661266614
2.837296745585477 363.99012527270065 15.141361256544487
2.1695614768573 226.49436680701038 15.534446764091843
1.381179604629911 225.99623339611006 50.26180257510747
2.72749359167274 342.49143771405716 8.844444444444445
2.2871979559391153 354.4910502266609 9.731707317073155
2.2642374020489786 240.99437513395512 8.363281249999988
0.7148886573561678 112.99729173242893 38.83913043478256
1.6079540322708012 145.88339624242 624.5805369127518
17.162346799910612 149.11433628152864 3047.5704918032743
17.162346799910612 118.49705840652595 756.2559055118114
1.6032593952488614 124.9958334722176 33.89062500000002
3.3151409162966985 136.49796669854115 23.291525423728803
2.94088919026162 170.99632091538007 17.8804347826087
1.4793886041410604 119.96213940779947 88.79435483870962
17.162346799910612 300.07867646816885 555.4866666666618
11.87015503875969 533.4857253881142 582.6938775510189
13.88083325067422 310.99385845965014 8618.747104247106
3.1394089128214064 268.49268353638314 19031.108734402907
2.8771566823869645 277.46921785876464 1455.2388591800309
19.6 738.199392061955 805.302585604472
19.911212875384795 440.4915876669757 4573.101321585931
9.001838884013738 414.4871879019664 105.41203703703746
1.4712294297762436 288.99498342194283 190.4149659863948
5.279234136365768 422.9902627294736 4093.2046035805624
5.429964578948902 381.60953451284036 6801.505426356605
19.911212875384795 322.60512456750877 22661.8619957538
19.911212875384795 143.0151563260237 92542.11295681066
19.911212875384795 393.98954611481867 3083.292198581556
15.277911257317212 511.4913376478099 11375.794943820276
14.362200950785246 548.4864336700609 81.01307759372298
3.210578939571864 286.99282517937047 15.389885807504054
0.3930031243371042 507.88672622133356 638.7886792452797
19.911212875384795 554.3897545881669 6683.148261758688
19.911212875384795 216.12177022697793 13653.846753246698
19.911212875384795 159.10475683747114 45372.75619834708
19.911212875384795 92.99845002583291 46237.519582245455
0.6899428563860108 93.99687927037849 1987.8035714285709
8.983986675693993 160.49639591662998 167.26223091976513
18.55823739438201 182.3968105820738 1417.9999999999986
19.911212875384795 164.2973446641048 3151.6588235294116
1.4176650355620433 141.3896100412839 14620.83333333339
13.08847189269989 167.5009250547923 401.0948081264108
6.323514041156505 182.49543761405965 907.8825065274154
2.076745040328568 165.49649174388713 275.50712250712314
0.6017315703665911 299.99255851839814 105.08250825082467
3.413432930684313 584.4840546097444 37.192434210526315
3.316492784113291 600.7118423111124 5963.423817863399
19.911212875384795 347.5963183680302 19527.87666666665
1.1517153188490967 158.99701672472105 53264.35778175315





==> moead-r-d.txt <==

13.674629629629628 49.31142889029141 1194.5684931506855
17.360825405878312 61.502508491329436 5211.726562499998
3.7212927188871263 61.99793340221993 457.7014925373137
1.571852975321125 48.49926667826371 6.340000000000003
1.083014452682914 44.998875028124296 40.49999999999998
1.7205426426041415 58.498745861214644 7.516393442622955
2.882168193809605 53.99865003374916 8.39823008849558
1.24429175429814 39.499241681805245 2.4588235294117653
3.390568721931773 46.99882502937426 19.660377358490553
1.698556697048506 53.997870918017426 49.58035714285714
1.4196517063829515 46.99960833659719 4.757575757575759
1.4586453418789955 103.99751256031104 4.222222222222223
3.7132435125192083 152.49545847117628 17.194444444444414
1.4765161958720274 148.49732921607543 7.9367088607594605
1.3773330578848073 118.49703757406064 6.469135802469117
0.7685305419494901 146.99551263926645 231.29333333333392
2.123126244629976 182.49591676076167 11.382428940568436
2.1379213426289474 197.9950501237469 15.484261501210684
1.40054688640227 127.9972292287833 3.9077490774907773
1.8790694109072985 393.4924501506219 23.59073842302899
7.471777215128496 489.9889669222162 12.786132812499963
5.450656028658762 547.486312842179 13.626402070750649
3.9687500462530627 317.4920626984325 10.607196401799085
1.024313744475306 357.9910502237444 91.69523809523876
3.3964699998433194 509.9901043664889 7.011310084825654
3.7379728370919456 508.98742947836035 8.270774976657304
2.6441666114033904 382.990425239369 8.3753117206983
0.3496361508252913 272.493441826385 97.4184782608694
1.5282322498540915 427.9893002674934 11.345555555555558
1.2920117521943628 485.86037990181114 132.013861386139
17.360825405878312 426.5862174345148 836.4441860465125
6.118360777166459 177.4800728338556 1587.2055555555517
15.755365086437521 165.53442467101422 1377.2857142857124
5.673899189294735 224.99437514062146 108.02547770700606
2.381972280053721 241.49451262801784 12.748000000000006
0.7282585819865199 137.49656258593535 6.812720848056486
2.342544485502409 153.49616259593512 12.696874999999963
2.200377498345422 195.496312572186 7.41219512195118
19.024629092325256 201.85914448960125 801.1507177033492
0.5084245365186014 44.01536994825136 1520.0416666666677
11.329667694824689 702.9861169522161 893.7081005586501
9.835785305404993 443.4889127771806 17181.659513590843
5.032617352976522 606.484837879053 11334.045741324997
6.254028591457966 102.99723757531041 4.366515837104073
1.9201749254733926 403.4900710789175 103.26978417266281
5.69219347333086 409.9926209699626 8.800000000000034
2.9712402542273884 406.4975291872568 11.914218566392478
2.6513146736133573 160.9986583445138 12.224783861671467
0.6907917728402418 310.9844507774611 30.38364779874232
2.5864847714100883 382.9990333413888 12.059701492537318
2.873786121744604 386.49366260475523 11.520884520884534
2.3533563880995803 203.99490012749678 24.05827505827503
3.9844060167890785 284.90616166858837 354.4938488576451
16.52773722539948 344.1386357255044 3068.0114122681903
14.245243205629794 406.99069188492535 556.7950236966756
5.2967459532833105 230.49370017541173 18.384937238493727
1.282020654863334 232.99586674180412 179.81663113006428
3.5155752381219236 323.9936626290597 14.5950292397661
3.333034820191314 333.48124689226637 14.183760683760699
4.708608422174257 205.99485012874678 12752.277777777772
1.376276906414321 123.99690007749807 4.92
2.269783517026897 161.9959501012475 14.574344023323581
2.9599675254451068 160.49700005812383 11.903508771929772
1.9338925053277247 122.99694590933836 15.891472868217033
0.9578623734160511 120.49701674076204 27.58467741935489
1.4297504926189315 150.49653341506746 14.911111111111103
1.9959175276787513 162.94399693759644 223.17699115044238
4.499169983188461 113.03388885451339 9825.068702290075
1.2301017513287904 290.4927376815579 13762.905498281905
5.920325517036325 330.84698049675836 724.6631892697435
19.024629092325256 294.1151493331759 521.553691275168
19.024629092325256 228.4629018238694 2346.8886363636366
0.9647086286798654 311.63128629177976 708.2303999999899
17.327032396956607 390.5985668952486 2275.456214689264
19.024629092325256 247.61057634978206 27700.053571428565
19.024629092325256 254.50005000041668 83677.81939163504
2.5535955509572927 279.9911086186713 54.49295774647894
6.330306812519501 443.2879556043527 34.665941240478794
7.896943844414409 519.4826839105364 37.803171641791025
4.138843385669322 394.49013774655634 3694.557692307694
1.4638276696326213 283.4836801078276 4.821366024518319
6.763643782221632 414.99054188784197 13.853146853146823
5.587225166444804 497.98771697096475 14.73975214489981
2.1714906899559727 472.98910442357027 5.618290258449296
1.007621372192494 88.99765422933858 2.853403141361257
3.382283126943238 751.4825462474553 63.48534201954456
5.386924695931432 726.4861919392999 8.788335517693257
6.704285498179535 685.4828629284267 14.242214532871957
2.035697128835931 248.99377515562114 4339.081749049432
1.342750053259795 162.49593760155997 5.1349693251533655
6.980547753301383 204.9953334423585 18.360189573459706
4.405088832364419 206.99482512937178 18.498839907192572
3.498045093398197 131.47012839674096 134.67279411764707
5.977086957316677 141.51407265694087 363.3523131672599
18.890875891611724 189.99797502423579 265.82697201017896
9.25922966950901 190.49365021165966 36.055555555555465
6.22995557377675 117.99865418392336 18.622047244094468
0.8727839118045544 288.49993750052084 15188.53488372093
0.9965935558154329 766.9262001303478 24877.06812339251
19.024629092325256 556.8939022362453 834.6252220248662
2.707625714791269 295.4926585161066 475.61279461279497




==> moead-r-k.txt <==

11.48358003149274 51.408805636628905 330.64084507042236
13.503184666635354 67.4999625034375 5029.323943661965
2.6519279315776574 74.49813754656132 45.98726114649682
1.2613597993470618 44.99775011249438 4.000000000000001
1.943985388167582 51.997545949959694 9.697247706422022
0.8273263174418612 57.99980000166666 8.479338842975206
1.4533052755858182 53.49860420350596 8.339130434782613
0.8842692674410398 43.498941692638255 4.666666666666668
1.2516161866503968 46.498958357360536 24.545454545454493
1.1631420471447163 51.99885002624939 6.377192982456145
1.0340714897230048 47.99881252947843 7.176470588235296
0.8610868502076269 102.49759172430416 3.1052631578947385
1.4303361515584814 115.99710007249817 14293.731343283582
1.5590880052615521 153.9961500962476 7768.270186335413
1.233655526296868 111.99720006999826 5.430379746835431
0.4610712216701111 147.9961292691292 2.740000000000002
1.1091933775151923 199.99666672222128 17.07673860911271
1.519100786512868 202.00044167034724 6.321678321678282
1.2106443466368901 145.99756670722152 5.5188679245282755
0.6755794587309919 350.49123771905704 25.846153846154046
3.498391057303001 499.48632954787104 7.508604206500932
2.522424977161344 485.9918043056573 4.181201550387563
4.077943352752632 333.98964199255903 9.042372881355915
0.894996137242161 343.9914002149946 121.59654178674396
1.8683520834171128 492.99178347027544 7.028237585199631
1.738304696706058 389.4902627434314 17420.78772802653
2.319778971511174 453.487796167317 15209.08704883233
0.7869808175093721 279.9934876546838 125.31873905429123
2.2310880383185636 435.9916043348229 10.944994499449937
3.260819756847322 512.4870961589849 9.42595978062153
1.751239680690289 314.4928043354473 16539.672527472525
0.5910590814547275 222.49443763905902 43226.56903765706
1.0303437052038737 169.99575010624733 8.411764705882323
2.0193615020007107 215.99400850284235 2572.9255813953487
1.9319135892765364 230.99545425982436 1627.9454926624628
0.8212981658808993 46.998954190659155 6.67676767676768
0.9574561966164022 245.99314186173044 4.355731225296423
2.475842989927867 199.99666672222128 7.063981042653986
1.7933321840008933 181.49507096961423 9.086161879895513
0.8441515510725598 40.9990458560064 6.000000000000003
1.3821668851182602 659.4874294156547 179.19456681351053
5.349633796853214 584.4820713921004 10.09593495934955
3.254421579757063 385.99035024124396 6088.488372093024
0.5981118191881462 241.49597506708218 79972.24309392252
0.589043079203408 391.9902002449939 201.97885572139427
1.9261676056783197 391.4902127446814 898.7326852976906
1.9374597708421233 401.99233765176774 475.7946009389634
0.9879055729136312 166.99581677152514 1.7653631284916211
0.7225597863421823 311.9934959743372 59.967391304347586
1.6191743410023214 371.99158769551616 13.245259165613128
1.3933966254418677 370.9907252318692 6.03544303797466
2.7923325563844266 214.913631958855 525.0
13.503184666635354 279.09239285741666 1703.8261648745492
14.422252120077 352.993050142497 915.2255434782547
10.57539155771244 408.4888336442967 17.61051373954593
6.958900790201892 255.49412930482305 14.39065420560747
1.2327674751434772 224.99408349096797 23.353579175704947
4.019055318691286 345.3343956754409 386.4455445544546
14.422252120077 466.4841427082504 133.39139784946295
14.422252120077 381.7223124681809 569.9763469119578
4.0136348448596335 109.49794587329781 388.9366515837113
6.223060029860749 175.9959709278797 127.97814207650259
3.1757760500088486 168.49862501145824 28.378531073446336
5.37989409141583 131.9687955262011 203.70329670329653
13.772270259958725 117.9500831109333 390.8589743589746
14.422252120077 202.29104085960967 1663.8765432098742
10.37435612902768 161.49542513228775 263.6167664670659
3.878049909953549 124.49418360713979 32.82706766917294
3.382522725339631 282.4843508714096 74.09265734265708
5.686314544120768 351.4979708502429 39.21456953642403
2.9535610878545313 352.4471329300605 12.964332892998671
2.232045005146379 260.0 1814.501798561148
1.0631785815565242 310.99245018499545 180.73312401883894
5.848563209206529 483.989096086001 20.479802955665058
3.3048145883872757 494.97112668427684 14.967244701348681
6.177045850821592 387.99030024249396 18.38292682926823
1.4796016913983607 296.99257518562035 2029.3066666666627
6.8291110025520165 428.4917251662465 728.3034330011002
5.73829378468038 444.98600044581906 10.458464773922167
6.802710940199995 411.4931417809703 14.300458715596273
0.9244709458372473 293.9926501837454 803.1647254575688
3.139671948076561 417.9895502612435 129.47937569676768
5.302376141467367 512.987175320617 15.08558139534882
2.7152730817163144 425.49200432253156 11.698569856985666
1.0936682733847791 365.9904877498892 181.414073071719
3.1220674390454093 595.9682225376512 6.179528838342814
3.9087349093238677 718.9838295408591 11.361716171617122
11.519215285322291 649.4492217178528 195.0691915513456
2.728695854906643 114.50253851675312 17.19262295081966
17.51528660436137 211.27427873054785 1023.2168949771678
19.99698639681846 187.23694930388547 1337.7256410256393
17.852677768329414 113.77295389267992 4847.466666666665
19.99698639681846 61.0713750073023 19714.205128205118
10.860497136168574 168.99743754058963 783.7280701754399
13.904169769039335 186.4953376165596 99.08142493638678
2.95579798282627 199.49501262468434 15.45060240963854
2.667575095471139 89.4982958670479 10.632124352331587
2.000165233869477 585.4879377586401 2008.956666666703
4.594339034912262 629.9750301644391 9.70225563909768
6.7556343265457315 629.4934917419434 11.630549285176725
7.340693190760177 271.3581809876157 145.6234003656309




==> moead-r-plain.txt <==

11.44121138338276 33.999434895181004 161.8382352941179
13.92502397174395 60.49987916934027 2198.507575757573
2.937324307242713 74.4986000272911 26.993750000000002
0.9390423664776304 41.49895419308961 3.6477272727272734
0.9127131471002068 41.49900419086747 24.74117647058822
1.0961422137966608 46.998825029374274 18.504950495049457
1.0511198094532317 50.49843754906094 375.0181818181817
0.5915424336924288 39.99933334444426 18.829268292682922
1.6189968791389389 44.49912918440935 7.452631578947371
1.5220840431048481 52.99867503312417 7.451327433628322
1.1142180946057036 52.49870419878392 14.321739130434747
0.6483032343603911 95.49773338798477 57.19999999999994
1.161480069553699 126.49683757906054 12.54779411764701
2.2689077607554915 127.49681257968551 13.267657992565029
2.791558102190792 97.99788754718642 4.9999999999999964
0.9751281548394777 139.4972542229502 6.148409893992909
3.1820474496625955 181.49850834576378 16.42931937172777
2.50347603140646 197.49880417663186 8.06265060240958
1.6366666726255388 147.4963125921852 9.431746031746
0.6745342393044621 342.99142521436966 326.2014388489214
3.5960490780449996 494.4905335217321 11.81941747572814
12.758772152481718 512.3953598528404 264.090316573557
11.42236657738408 354.5512617068525 239.95761589404057
0.7326730506911768 327.49217102308563 1753.3828382838262
7.3908160933297555 521.4884460974591 2709.8817005545798
7.331240888933679 542.486437839054 24.938971229293994
6.003567717006073 453.47732613369334 8.35300316122235
1.9660829463243452 301.4919210533619 287.26666666666716
3.4456904324746374 424.98949609391707 6.023917995444196
4.084017780070855 495.98865443273667 6.6053897978826095
1.464844056777059 312.48697970917874 20298.662763466036
0.7973888438441953 230.9980750160415 43208.58282208602
1.5761315366656836 175.49561260968474 5.727019498607216
1.5384839561835078 224.37633085606498 629.9698275862067
13.92502397174395 225.60612242894845 625.5840336134447
6.387297181656622 56.49723783741349 12401.95081967213
11.342389938798966 218.44537613574516 7943.00454545458
5.921527479077605 211.5654401847159 407.9909706546287
3.211048958000842 202.49545010520583 47.04166666666691
1.1812448302115877 287.49300017187073 130.22651006711422
1.730837267198878 409.9909252072868 6.211764705882353
3.2949357317454315 485.3118082300298 9109.39135381115
17.272909698996656 551.1858548022566 3241.315115286135
3.5865076116869603 127.99680007999801 4913.868613138685
0.7664177075862884 397.990679389196 2288.572649572639
3.5560903448512717 401.99226265489256 1447.8569667077688
2.778823725110901 344.49140021478627 12447.012326656404
2.3766488056756714 153.99613759697672 9588.911585365859
0.8042388869972674 382.98723375887465 41.11039794608491
3.5491606365570982 385.99470424545007 12.42398022249689
7.434590948938534 406.9932167797204 13.48333333333331
6.970954905089865 167.9949626538494 5.117318435754151
1.1190112224966442 341.49331680284433 25.368115942028943
5.973804095225314 359.98881701901655 15.745672436751006
4.5878511057530265 436.25265379881944 2384.3356401384044
17.272909698996656 217.1141545224159 1942.674832962133
1.5731794772255345 268.4936584856908 26.409594095940896
8.851546203436992 325.99299598933675 47.565789473684376
3.947252308041451 339.49254183596827 17.773480662983307
2.579510173048633 217.4986125115624 10.152505446623078
1.0894865554840927 132.9988916759027 6.866666666666658
2.3520608352780235 152.96953146864686 467.6372239747635
7.999676712136872 179.02582687926045 425.84816753926793
4.2483760775479995 112.99717507062323 17.58369098712442
2.4336499916748946 134.49690840610938 35.84782608695655
6.843022368295948 167.99587510187246 12.897222222222211
5.936946919876582 165.49584593774043 16.15160349854228
2.5013527709467716 108.99732089954698 8.10434782608692
0.978429800779619 273.99351265614206 598.1441124780272
5.6877022831764315 330.99172520686983 1868.8418740849168
1.5718448781694088 344.4934542958654 678.8331034482684
2.0281086710518403 204.49492095975378 20568.01662707838
1.354037988890983 359.49159603371044 542.4309165526585
3.913159049743422 444.9888752781181 23.712765957446813
17.272909698996656 299.48687554820305 9968.456026058631
17.272909698996656 257.22649511545063 74338.42938931259
2.395700000437463 291.94831971225454 4178.075731497481
20.343967681969833 475.613713121123 1628.1202072538792
9.56219628389297 398.4531467259054 12570.42797202797
19.6 342.00935620437747 30371.656695156697
0.9186146137753809 273.5005750295845 410.40801457194794
8.571071214328889 415.489612759681 134.37299771167082
6.646450242618656 521.9857212312733 8.34146341463415
4.072464761679809 478.48915441919536 17.314595660749514
1.6857441157158657 68.99873335736063 4.7152777777777795
1.4837896852227896 754.4811379715509 182.2280361757112
6.05796749886801 681.9842962034983 117.19166666666722
5.93962043385465 665.9833504162395 15.351523742027128
6.616745668451747 162.5 17.05322128851539
1.1979636631937982 210.49700004576317 5.016129032258053
2.4917919162962443 206.99482512937175 6.527397260273945
2.4116140475942607 225.4948334546499 7.501061571125233
2.011167273146432 99.99982083482638 18.57547169811316
1.0554511838007075 179.49730837569376 5.656756756756745
2.3516558254839444 193.49516262093448 8.29729729729726
4.531820693887827 183.49645007145685 7.564643799472267
3.3710673863465344 79.49801254968625 10.443786982248495
1.3886243598768995 608.9873419403411 12.101777059773818
6.44270877740273 640.9855378355128 11.07344213649846
4.1859633639655245 612.9846753831155 18.158499234303456
2.5289835719509126 256.9930960219045 4.093749999999985






==> moead-r.txt <==

10.519855147461973 42.31980958643839 486.03947368421103
18.375 61.49966666944441 1127.0895522388055
2.356731325262644 65.49842503833239 57.18055555555554
0.6700935160733233 53.49780425704488 8.803571428571429
0.6135668728758543 47.49960416996524 8.263157894736848
0.9778361696588285 54.998625034374136 18.16949152542371
1.6476671231274 53.99853754031136 15.297297297297295
3.5506132951231657 42.99907918711759 6.894736842105265
3.049415254495697 46.99885002833263 43.436893203883535
1.5022320801693454 52.99867503312417 17.371681415929174
1.0267969049622068 43.49606702267608 20.947916666666632
1.0913303779236363 117.49706257343567 5.481632653061222
2.0043902497341133 143.49641258968526 9.63366336633659
1.6979390472055158 150.4966917418038 8.324999999999953
1.889222739451752 89.49797921357526 16.33333333333333
0.5432634990663074 166.49553345513553 32.13157894736836
3.9101571206868746 187.4968750520825 30.146401985111634
2.4063546900798536 193.49467514937072 17.968750000000004
2.4523506768624044 125.49500853339471 32.655303030302996
3.985745741931096 354.9973916884026 14284.520879120888
7.364334794410468 394.98940445558225 38588.34714285712
6.846426120787309 526.9884085967299 4851.902085222212
5.224369727128385 276.4936668153436 5786.433734939781
1.8556086924498685 344.4913877153071 16.98002853067048
4.461221926194008 526.9868253293669 6.816455696202549
3.795696105341095 550.48808360048 7.8019031141868185
2.097202771617916 437.9866420808897 9.060639470782798
0.7904053124259518 274.4954250762487 125.6021314387216
2.75100013890532 461.9885919495068 7.989583333333326
2.9786821091210687 502.98835444231975 13.990485252140774
1.944479935955704 426.98932526686826 12.903296703296677
0.9558837657602893 144.49638759031023 10.810169491525384
1.582222699825513 183.99639174034567 10.451030927835012
1.8145378471080142 236.49405431641983 7.206967213114714
2.3453592693084455 225.49484595412906 7.116525423728763
1.146378587548043 129.4967625809355 866.4307116104866
1.353514007795429 157.99605009874753 9.0825688073394
1.725458646776438 216.49458763530913 6.567032967032928
2.5323227470607423 199.99557093454627 5.53124999999997
0.7269047353058226 280.99297517562064 1162.411247803163
3.767174900772747 450.48873778155536 8.95381310418904
7.132395538592708 533.4911084815253 13.940455341506079
13.982281848586195 549.4587905907056 14.900255754475666
3.730449391211169 105.49891251253455 7.995594713656354
1.353796020329602 421.4901460682929 24.84161849710997
2.2701351597227917 408.49238764697617 14.130688448074627
1.4545512200910742 407.4906335538142 5.383101851851837
1.3331559774093018 131.49648759530987 4.01063829787234
0.7620273828813064 363.9914877030159 34.74039735099352
1.5106268364034612 371.4867004815101 6.570871261378376
1.2660606732670088 356.4947625814223 6.076923076923038
1.9111039095618558 169.49642091183853 9.328651685393224
0.9379890480800981 219.49597924274156 17646.390134529145
2.6133057014338275 386.9912127048909 21914.4520547946
3.810081776228314 348.49923333972214 15.470270270270218
2.6017391292778487 203.4968208845478 6.587006960556795
1.7856575164999942 283.4936043150312 21.92943201376929
3.7705641443448967 259.33434987820425 3562.156177156177
18.375 172.37376638341152 26894.593471810167
5.4030914212202115 149.99502099877924 10445.454248366057
1.1065101787896747 127.49805003104116 29.258687258687292
5.70791642010487 154.49613759656012 22.720364741641344
5.094803399075053 163.49591260218497 19.70689655172414
2.134778537242499 103.99653344888505 11.714285714285694
1.06689610404632 140.44687010364112 6.902097902097884
3.4987729534592154 149.50160418600723 12.507936507936465
4.880631513279071 170.4985583456943 13.283707865168513
3.576289118511886 100.49918334013884 10.827906976744156
1.6832564369508884 285.49326266176683 38.70578231292531
4.757430757070882 375.4906127346817 15.015384615384583
3.342806716320133 374.4930293010737 7.213114754098345
2.5593861031277836 234.4926002362424 13.00813008130082
0.8120124347602882 326.98095439620306 11.584592145015133
4.539422304893121 470.02806791811213 17.14085914085913
3.6147360249943494 408.476172223287 14383.699140401148
2.1367254293344353 383.2710867494731 10741.633333333402
4.788246402468678 283.0693697007639 444.3054101221654
14.511459873256367 508.98855859797993 488.45090562440294
5.4407256764546 496.4886252670769 30.100671140939756
5.338073976866597 437.9890502737432 16.16702586206891
1.8359774063441698 305.49236269093274 40.36790923824969
2.2095743248934188 386.49148352714826 2523.0890322580635
3.4454935734791663 531.4882169361742 950.2333333333225
2.976430680534271 478.4850713054363 6.226130653266357
1.7652883864878948 351.9941334311095 354.7710344827583
3.152840305050151 548.4849254222795 4.515364354697092
4.351360178054363 710.9779173623389 14.76442953020138
7.216673287633774 689.9885001916634 28.89423076923081
5.34579961120634 123.49670008958086 9.458015267175544
2.179582462227112 225.49471679284414 5.75324675324672
1.527464596560941 189.49651256635286 9.681012658227814
2.3201054163675985 206.9952417786779 10.924311926605522
2.3279454323269695 85.99769172965102 7.749999999999981
2.4520070929287665 193.49275860769782 4.253132832080195
3.1536730163035647 183.99085462167875 9.29999999999997
3.755634536187877 191.99677922086713 12.117794486215514
1.5523950613705024 72.99817504562387 11.233766233766216
2.0778133187138494 579.9868461397497 141.00247116968785
6.553542372881355 600.9836837842929 11.280094413847301
6.520128036517297 614.4653519613469 11.908597986057282
3.2743587400498044 274.4903295107167 10.366609294320135





==> moead.txt <==

3.12740419090331 38.54367256463304 41.0727272727273
12.102964961238287 78.00051667097227 4829.416666666661
12.058994798118931 49.998600039998834 815.1900000000006
0.781399753835747 73.49827920774206 19.940397350993287
2.061954419699246 106.00031666930559 30.893518518518512
1.8450934376042323 147.99772503631885 32.16225165562911
2.1758013246121606 125.99685007874801 9.906249999999966
1.9345984244726135 108.49643345096833 4.333333333333335
2.637581820347488 154.99587094503167 9.44408945686897
2.6623965494063406 182.99772503145786 14.36898395721922
6.302458365062132 224.9917087017167 10911.98398169336
5.440280698348619 276.49363767197497 717.6103202846941
11.575192466468955 512.9914501424976 709.1619786614907
6.239208711097942 463.48455051498286 10077.598773006144
12.551135659523734 384.500716672639 19342.116492146582
5.824503088699494 85.99910417711787 643.4770114942537
3.215998420259851 579.9855003624909 53.74553191489317
3.323032366075266 436.9913126798919 11889.612433862445
3.279211312284565 552.9871919699233 5050.545859305501
2.225502674278385 140.9967750756232 15.294117647058771
5.835740276878621 478.9851254685267 102.40909090909174
6.5155066401655 488.9845546601577 32.91956305858991
3.679610915355102 474.49209179846997 24.608066184074538
5.045454545454547 214.9924044377333 13.287015945330271
5.6 174.9995750035416 11.18749999999997
2.4399250083742507 1333.4632635317416 1.424616535727589
2.941408466907675 813.9820920736712 7.238705738705728
3.422113179669185 133.4969250724983 9.539855072463737
1.3645398250584289 149.9973167159713 4.115131578947366
1.2199585661447825 1336.4668924892853 0.7457057505600821
0.8917329816359671 2214.418957169297 0.8072153325816871
1.3199771094030988 741.989741820067 7.963660834454892
2.1984861141202754 428.4898377448898 90.33217993079654
5.143260212250219 545.9863503412414 11.599999999999968
6.5639769800938526 590.9889293816972 21.377389858686627
3.64537487377808 370.4877462393962 10.021136063408168
1.9604799941278317 265.99527925253307 30.87777777777778
3.444396138956206 353.4923585044405 11.13037447988902
5.054547339662027 399.4866837772074 10.376078914919841
3.766226351672586 319.49201269968245 10.54798761609906
0.8905454828942851 224.9963958921865 3.8760869565217244
2.9770043309223424 337.4918918638841 10.33918128654969
2.503698742210913 324.4916627159319 5050.121510673238
1.74275957050897 1981.9575759418535 491.4772441538726
0.4984150309322137 638.4862044754443 154.03798449612404
3.254186180904938 300.9899670010999 8.331707317073157
2.7398856984348696 349.4958833877075 24.495091164095328
2.890803206528505 289.4925835247173 10.75255972696245
1.0185581049333927 188.47460342398256 40.79947916666664
3.679124634396542 250.4985000124999 17.178082191780817
1.6214402504920633 2164.945876353091 2.0306734317343795
2.1081153239426027 1185.470363240919 5.010088272383313
0.8716963048930582 113.49716257093571 3.1767241379310365
1.5581849804842622 136.49515434051457 9.439285714285685
2.391010176160573 162.49624175555343 6.868902439024364
2.303791371471613 169.49836251739563 10.372093023255754
1.3748344981100886 104.49660011124632 3.2361111111111125
3.7857902560394407 115.99806669888838 10.595744680851018
3.3212215805629257 171.4959625967685 9.46685878962533
2.2375957855119344 145.49637925690743 1591.397350993377
0.6149116331096197 222.99450013624664 12.403930131004323
2.607263944847288 301.4832009405721 17.178104575163367
3.972404402804896 347.992021020794 11.806770098730617
2.5270886605780314 287.99280017999547 11.728353140916823
0.8660117713736716 271.99108362679584 403.4675090252712
15.200855014958014 320.4989666752777 12373.5066162571
19.6 475.9769594537648 6614.014432989722
3.2610238309408146 2694.9662629691243 0.9809611829945043
0.5131528954542033 970.4793712884965 51.51224489795932
2.7276486883585735 1102.972425689358 3.294727354664273
3.3057908255157074 479.48801279967995 12.575975359342902
2.1365705504203483 319.4973375221873 14891.04918032787
1.139952209663064 176.99928750593747 66363.20375335123
3.317054228081145 538.9891627269741 87.53038674033215
3.990979633696284 3100.9332931540634 1.6653264715341745
2.4222574393612626 1770.455738606535 9.431549295774648
2.7056945195353643 161.99595010124744 7.55015197568386
3.535528345828512 575.9856003599909 201.10539845758382
8.64325242810028 653.4860419759652 28.19108761329311
5.368442031713206 4306.923276402264 2.0684155784121576
3.1379673717460266 2240.9082954321375 4.844048943270323
1.2292547232908029 154.4972792156588 1110.575562700961
3.0673340879085655 208.9965167247213 213.81279620853138
3.891472871302091 201.49664172263795 6.9828009828009385
2.982770380015567 138.99073395106993 7.274647887323912
0.8091571309527597 127.993600319984 4.657692307692306
2.1716666387380736 184.99383353888203 8.151999999999955
3.147294421326903 174.49540012291337 7.63055555555552
2.013543622802655 125.99813752906202 7.443137254901941
0.785176028666395 1892.4526886827832 31.344063324540734
2.8787175596953576 1858.4583134625814 12.254142169962456
5.791989106292084 612.483850431655 13.775461106655987
5.374732279238292 417.9914793475307 14.056976744186036
1.5787834080469703 444.988875278118 164.706145251397
6.358780972395641 653.9836504087398 19.985107967237642
8.54754071353579 759.4846669890902 22.721973094170448
6.773912902363424 543.4860295287058 17.09189189189194
1.975223606946705 161.4957209483649 3.503012048192769
3.019878053007449 221.49630839486002 4.829646017699079
1.961395724053529 950.9789671467944 3791.301278488041
10.341168471451585 600.980596464389 3304.9793046357668
5.375 33.4900936202264 18.338709677419356




==> nsgaii-01.txt <==

9.515088236113186 57.72883630349985 81.64102564102559
14.616710446170247 71.00051667145839 4782.09701492537
3.8393561537093435 51.998783362360406 1488.428571428572
0.8756904282461151 80.99797505062374 25.065476190476183
3.3857623986812566 102.99742506437337 44.11538461538456
8.939448447978968 167.49674589913053 201.50882352941193
1.5855869113581784 155.99603343471964 9.089743589743561
0.5654454420649586 124.99772504270751 4.100000000000001
6.404132603302943 205.99527094454595 1576.4639423076899
4.606187928182192 204.99487512812175 34.149758454106234
2.575419077970241 179.4955126121847 14.711956521739111
0.9012436138847069 269.49350432503087 104.66606170598892
5.465222912579841 433.4903502214531 55.496018202502746
3.741543474124577 502.9884627711394 20.085603112840555
4.952610728798932 445.48886277843064 12.585365853658484
1.2571207547958443 304.99237519062024 1023.0436187399013
3.827876391414666 403.98990025249367 14.852976913730206
4.079626857225554 526.4887627488483 12.74600188146753
3.719230800690217 1437.2285366565193 1070.401245243865
13.037545728888217 269.55172786402375 744.2865064695018
8.00871927375684 627.4843128921777 1711.7626031163995
14.276246067821257 987.9753006174845 4926.6323751892
9.494855348033617 566.9866628194713 640.956521739125
4.321037028217834 123.99713756760255 23.644531250000057
1.1878021204398674 230.4940251564542 157.4300847457638
3.3913483809020133 229.49617506374892 12.18297872340425
2.5137809496579413 580.7089534441286 1868.423864648252
8.008857778122854 265.16879810163425 6419.375234521569
9.947220869299839 273.4931626709332 322.3658088235305
9.236188320433342 315.49211269718256 1146.1608832807556
7.981752842010636 205.99613757510264 94.52771084337334
1.293417903552469 77.99756257718502 18.64374999999995
4.241347492096318 538.9910168163864 532.0226654578378
6.022077563938727 566.9952750393746 2031.1195361284576
5.86575188918961 563.9953000391663 1222.4008733624364
1.9210371478064339 209.49476263093425 11.743589743589737
12.077136205051351 772.9486762830928 286.6105331599393
10.15690619748863 1135.0009821111796 5354.162629757784
12.753544753009386 555.401479983875 18402.429084380707
7.56844371636166 307.99878334347204 428.86239999999907
6.122834004484807 293.4616446130677 344.91334488734833
11.787899301158944 560.5694829805518 2967.0923623446083
3.6050004311862813 378.9924584896494 43.413436692506515
14.616710446170247 692.0350776821695 414.88209285187475
2.706021623295226 214.03013110918945 8335.036319612645
13.836848627003588 167.67356124825008 26274.43018867924
9.986883406955437 811.3461317695728 11290.465944272586
5.294249223509977 423.9894002649935 1136.4452296819734
1.5098022642710247 197.9951167876359 1854.1854636591447
16.756625923297886 1345.4325265429416 87.30000000000113
11.705756512754885 791.0597684163463 4185.144665461106
8.050958698994794 390.09449472308 8159.753968253995
1.064613472252959 145.99649591850488 442.73972602739843
12.885867623861108 142.99523349221693 297.4744027303756
3.1982187222409304 170.99771253343695 35.347826086956466
17.169450159154838 274.4960084027764 698.5300546448094
4.062376477262255 156.4940752303381 3800.804487179481
12.181860645524688 495.49078351089923 545.2596741344146
10.186259254016424 554.4845337734594 718.7728506787263
7.0673732416505075 186.99376687443754 634.0873015873025
2.22632201398219 203.99670838729077 355.4663461538464
6.165857375905784 315.49407511541443 56.8850931677019
4.773227728262989 360.4887045251622 19.517711171662068
3.793436047567508 276.9947167713867 6683.233511586461
1.2503284040768259 241.49803751635403 2913.0677618069835
13.874776386404296 482.4281023852071 48.17977528089886
9.64934908498456 513.9914334761088 62.404761904761905
13.386053427315613 578.2924615347769 7657.396206533183
17.169450159154838 237.55407896674959 19807.797530864205
11.592496225906023 240.99421264072572 33114.100823045344
10.393771320338121 454.3058202158017 1857.8899835796362
17.169450159154838 1262.9355409853804 12751.34984025575
11.459501147517583 2946.9159024499277 1250.3875719607856
8.776627584570056 392.9858255172727 1293.7824427480898
8.452875267626638 572.4931334254846 1717.9829059829044
13.47933651186636 655.9846003683243 4444.829286798217
9.351503458657497 968.1108761842661 5016.188365650967
12.79067266991602 715.8614241424764 9404.014336917577
4.110079279163674 502.9879711249581 4067.1946902655263
12.500443167451259 1519.96607578019 1006.8084127505977
11.921396081808423 1126.9739131173808 1568.0259454705454
7.753369483322625 559.4883252533276 150.50750220653168
2.530967955296948 124.49688757781054 4.893280632411066
2.7415808719586394 180.49514596607273 24.893150684931477
3.706956512725528 232.4945501302052 13.81104033970277
3.0527838850264812 359.94031481508017 1986.4033613445379
11.73971035004731 111.00253193376676 5777.558035714285
7.165346782944759 204.99658339027684 4911.848866498735
11.090351550303755 247.4746193497068 1699.5955734406375
5.07493695502854 216.9970376334356 408.4920273348528
1.293693756538468 296.49258768530785 2817.928333333333
9.67144690236194 582.9860711707904 63.443691786621805
10.876719990036241 638.5034083617363 96.29111969112004
10.985799380853727 589.990675151178 68.7051926298163
1.438563147068367 88.49395114533951 9.299435028248585
8.352558917315795 816.2646531711968 3782.5545112782147
15.392816285149003 892.4868960369758 816.4267337807568
19.014026845394667 884.4115588441157 2744.333904109591
15.165857375905784 884.4115588441157 2.0897435897435597
17.773227728262988 884.4115588441157 3.100000000000001
16.793436047567507 884.4115588441157 3.2335115864610002
17.250328404076825 884.4115588441157 3.0677618069836003





==> nsgaii-d.txt <==

12.059264133411904 36.936767569444065 1541.452380952381
13.845177587834655 64.0000666682639 7345.2080000000005
4.469010005637637 49.99875003124923 1357.8100000000009
0.8358065705436518 77.49741675277491 106.67701863354044
3.4577062032011083 102.99742506437337 112.66190476190474
2.982678664892537 142.49821669145797 87.39792387543264
3.231239238511138 127.49712923315813 30.501930501930474
0.7694143209390241 118.9970709057968 4.767346938775507
2.028562336692041 148.49628759281015 16.786885245901644
4.297283049841746 212.49291690276985 13.785714285714285
4.0839823789157315 176.497445872673 8.623268698060889
1.4245727874713094 267.99339183034317 19.423005565862688
3.6985307745707185 353.4920793494054 11.266574585635349
4.675199039368561 497.4885627692644 22.281773399014916
5.734843815181382 486.48813362506235 8.744702320887992
1.4119472079797468 67.49831254218645 4.569343065693434
2.6263969326670447 538.9873586354787 2286.552104208416
3.9026760453955815 490.98830861589596 4334.879482071778
3.8483966435037704 549.9871669722148 32.12310437109727
3.6302256396679193 165.9958501037474 26.73607038123165
3.7883306418791185 427.9897752477023 18.75460829493079
11.60268354658558 437.9890502737431 2204.9346557759623
3.2286738241313975 454.4901585540226 7447.082080924848
3.1967765939269883 242.9936126700996 5137.400000000035
1.8717452120920264 184.99506680027412 26.034482758620584
6.417112108555661 243.4959875664919 10.690140845070399
2.6453036443549007 218.49486262301787 6.887892376681565
3.6026600276127794 145.49609593982345 7.979591836734664
0.6592644175406189 145.99650008499793 24.56040268456381
1.249706645354848 532.3797997113965 387.38432122370386
19.6 752.1927683331863 1981.05484089369
13.792559257618196 328.9921710224606 6529.5928237129465
7.461170636256753 675.4832670824203 830.7390659747817
15.962790937803891 928.0900144458953 303.1653418123968
7.324851838571439 689.9725552667265 99.02797704447701
2.6625091518051773 401.9906668880502 17.73600973236006
2.585855334706621 244.99393765051713 238.57515030060188
3.7734188570223983 366.99239599725325 13.392235609103071
12.117424563683318 409.9868754239446 24.64761904761908
5.2386383628808995 348.98138433216826 43.94326241134769
1.053134057392595 225.49019684702114 11.218061674008842
4.696604561217723 326.00733518802275 21.090634441087587
6.565351334555406 386.49093771655726 13.551724137931032
8.216007686740742 288.9926876857244 13.226575809199362
0.8950526772029231 202.99646672930442 25.014669926650317
10.697697057537678 305.49236269093274 20.98555377207059
4.460607620238055 262.4934376640583 20617.38875305623
7.074735560655325 346.9918543614883 9657.698863636426
1.3346971884638639 204.49509595246235 47.973493975903594
3.8026584469092084 269.49398347173286 14.278181818181812
5.86601733003907 350.49487091288074 23.750348675034843
3.9391521557661107 332.48891703609877 14.225185185185175
0.8517619820885866 114.99712507187319 9.714285714285703
18.459305555555556 235.91448189762795 1681.3037974683473
11.7384358773114 199.5557255760004 4572.19390581717
9.809527404651286 253.48943794008588 4382.956607495098
6.536111348644522 46.99842921919963 812.4791666666667
1.377133781010109 197.99531261280973 31.651629072681693
2.4205122140268567 159.49601259968503 44.02492211838005
2.5895055786949572 164.9958751031224 22.78571428571431
2.2707748185159295 195.99517095287896 18.162436548223308
5.877653160891373 266.99400430523974 36.63518518518518
7.5106828715374006 358.49178769280803 20.391244870041003
6.11330764985082 352.48900451432905 16.67777777777772
3.7431394891246654 64.99774591211529 17.30827067669172
2.6276220667296974 539.9969333588886 55.8058340929806
5.9523797635077305 497.98812528728473 23.339882121807506
5.936637541494322 503.4889460841262 29.85380116959082
6.311920175587593 132.9966750831229 14.54275092936799
1.9604496451460283 435.98964608308415 6508.045958795563
3.7853120359356045 534.9866253343665 14520.087912087989
5.53433288381011 489.9877503062423 21.413065326633184
6.60156168583239 215.98888442096919 2028.6643678160926
3.9003313691231454 507.4861096977486 102.8372549019609
8.530162944365456 579.4672518576026 51.09718670076709
5.591872324868726 1410.6878434747312 222.15848923402277
16.234781469208823 1007.6643999952188 201.5103754940689
10.679634309029376 519.977763455063 701.2197125256666
16.445985963318986 2811.647923112611 1323.9208928572573
15.323003895326913 1923.3420827256034 4316.564643799514
9.726508246812347 731.0020875173959 6195.297205180649
1.9137867363533563 119.49888334465264 6.12083333333333
6.208164157667946 205.9948501287468 90.77937649880079
4.921072206189537 188.9956626019767 23.643410852713178
3.495660097541961 167.99580010499733 19.586510263929593
9.362544218622839 126.48930466169509 28.15040650406506
16.290042784628785 168.51813229749303 11894.792792792796
12.850778510207993 226.99571675055387 3205.2082429500997
8.200749911689224 132.99697090413025 8618.90405904059
2.675038518155238 347.4913127171821 11373.859884836855
14.488894664125182 611.4684516342901 8972.181891025715
17.489516352088376 859.9770464556425 154.64830751577665
10.40082153956744 551.9862336769361 162.5885509839001
2.960890663167395 438.99209597975414 15.213636363636239
8.68854000938477 718.9830254076985 80.60890410958919
18.437531733942624 851.4915834254853 56.7911832946638
8.739645298373352 734.9890626713513 95.14429530201367
1.4660997890853031 151.49730004937405 21.080906148867278
3.4505385902706838 227.49328770197303 14.225108225108215
3.932614408748312 280.4966708776035 18.80560420315234
3.297489558829865 249.98486758605503 22.086274509803886
1.120557854897046 52.998891690763344 17.768518518518498





==> nsgaii-k.txt <==

11.72867829901068 53.88202220991112 2676.008333333333
20.045454545454547 48.99990833409722 7350.560439560437
16.333924826168893 35.49925418295101 21441.086206896543
2.6463894824098664 79.99849586267301 1487.8869047619069
3.8840604311075793 133.49719589454725 253.63235294117698
3.003389832060982 144.49518349388356 69.12969283276466
2.01309537285287 142.4976250395827 33.16896551724132
0.9038915336104572 117.49698341138685 10.818565400843868
3.5219591794796252 165.4965959062136 9.733532934131697
4.3496148210246055 214.49045459480703 16.315668202764957
2.4373957347137134 188.49927917267357 21.43307086614173
0.8836194991862769 252.9956834077765 297.1078998073221
2.967673744833267 267.4933126671833 12808.347593582885
6.29634801951878 538.9775426023915 30894.685868586137
10.555116172882991 371.9977208523262 19293.436974789918
1.170247431377177 127.49629177673275 27505.693486590077
1.9652121293170808 537.4919126275328 625.6062271062211
8.264337954837591 598.9840962618979 23.332782824112453
13.304042699577833 583.4862836617281 22.498729889923908
16.08131765725493 242.49595840069333 5498.249492900609
18.242442106629234 447.9782343952257 94.99777530589564
6.78966738255271 532.4926917754148 128.8297872340437
3.534045939509615 486.49195430024093 29.70808080808105
3.735159428078876 307.4902919767261 19.875796178343936
2.1694977273911347 151.99752504215203 19.8867313915858
2.3693584561563865 217.49456263593416 8.659909909909867
7.377160517769478 220.49477512583022 13.615555555555565
11.310026646345193 172.99078799341095 10.786743515850118
5.508627662012135 126.99668342096987 2.924242424242426
2.15484830420483 200.49392935370943 9.02457002456998
1.7450895807372042 214.49642505958235 9.209090909090868
1.9450920676184076 162.49345026554474 12.44207317073167
1.2528452014887594 375.4969333588886 1203.653034300786
15.551511721584273 557.9978375180207 149.71641791044888
9.631456005248177 613.989654341907 11.607171314740986
12.120931583718999 456.9894627486399 22.175965665236117
1.040411264060409 244.99579173992922 41.46693386773557
3.0039080572291046 350.99174186450915 7.148459383753466
10.603146858602425 397.9933667772204 18.606699751861
18.375 723.7263916282666 161.97289377289377
8.235202831020992 53.03251786056685 67620.48113207551
10.585443595920864 443.49096685825975 4085.2481012658454
15.788223166232768 667.984354540234 4646.686289120803
10.125328027839876 559.4860128496788 605.431111111107
3.818025159414032 109.99701674902548 12.085201793721941
5.869421676312577 310.479301379908 29.359177215189913
6.9286004424341 347.99684586385376 19.936350777934884
6.099631653314667 327.98940034498867 1965.471512770135
10.528740291790665 134.9973625536447 71283.72532188846
3.121197270977403 265.99307518298116 7904.483622350741
10.313393807367401 291.4944626186431 11484.630323679747
8.30446649778002 367.42345344719854 83.92256341789036
6.881150021008801 226.49811251572908 24.732905982905915
1.0714053011029887 102.99570851214533 10.32692307692306
2.8090055741360085 138.5 3386.773049645389
2.346742811908642 153.49577511853826 713.6444444444456
3.0624453758091237 126.49812086274252 11.844961240310043
2.208867787307626 118.49802503291613 15.10970464135017
3.471445693597084 178.42492326017583 14.672222222222208
1.856534269740629 146.99691256739433 8.074324324324289
4.737460026527152 129.996750081248 20.977443609022554
1.7933247147520603 232.4980625161457 8.078224101479849
4.179611199458176 347.48771293890775 15.073446327683584
3.4989114778403985 380.49440425371387 10.392535392535418
3.2387097430134277 260.9956500724988 12.968164794007528
1.1033534904734958 308.9842049765902 5.235483870967709
6.2723204347663195 454.98955024582756 53.88984881209463
6.597990617494557 1179.9436684159741 180.9650084317025
17.158419475961985 1102.5245076934889 1209.828246013658
7.224395798872632 332.4914543880845 1162.1584454409501
9.034036014508024 582.4963541970483 998.0111206159041
8.805695055997008 492.9826339510888 79.23316582914639
7.299759994139855 476.48808779780506 27.35221421215246
1.4423406713665958 62.49832921204736 13.251968503936995
5.664966668553352 545.4896377044748 317.2057761732807
7.8933275320235285 587.4853128671783 27.587047939445032
7.326444904637591 536.968676827185 43.67431192660528
2.2475292001095095 126.99653759614313 10.41379310344824
2.9275046257031256 698.9776215562613 103.1746817538902
9.133972701752043 714.9917584400679 36.22306108442
10.014687936204888 698.4847836763115 31.675580577058362
3.47701080207761 229.4933835280497 22.63404255319144
1.6409641657223857 173.4969708872559 41.558988764044884
4.2844870925901315 188.98252319926917 9677.59237536657
3.490690258919507 227.01125975917785 3693.695652173902
4.364723494669335 119.49628345055183 9.02892561983467
1.2866730760130973 142.99761670638821 6.720279720279707
8.583204802639662 185.4953626159346 29.541554959785508
19.6 210.49824584795124 25.430913348946085
20.045454545454547 114.99904167465269 17.20600858369096
2.1488326650467693 413.496133372569 225.54861944777934
8.029060244317614 582.5011291760766 46.276703111858545
5.860049795839027 659.4835129121772 58.79182156133837
2.8403542369337464 467.48831279218024 16.98732840549099
1.0332953652831045 430.4276150137382 109.2154377880189
16.51798960743036 538.5514615132345 17170.074277854186
15.4401198672411 1053.476517206168 9346.171617161797
11.536259238141708 777.482033757976 287.8835136855474
1.3125895570404966 183.99529595440657 34.852150537634365
3.349434021753137 226.49484595371246 11.841758241758225
5.506019253502612 297.49752085399285 14.086522462562415
3.897681742184129 278.49725003006904 11.094474153297687
0.934960754571656 45.49907501958291 7.0652173913043494




==> nsgaii-plain.txt <==

12.250936873080796 44.02629658475263 1366.040000000001
19.583584175084177 72.49975416871526 3090.46808510638
6.5927905526630095 41.49930834486092 408.9761904761907
0.8624590695276833 74.49996666694443 4.184210526315792
3.156475875693142 109.99829586065925 191.24229074889845
3.6270588324283923 154.49649174847028 24.23248407643316
3.5352852988339705 137.99688340569276 32.90714285714283
1.2880012058263737 121.99700840715094 3.8983739837398392
1.800479266927755 164.996666736804 11.42814371257483
3.135170571298062 203.99490012749678 9.258454106280146
4.69205441080249 183.49541261468465 7.394666666666629
1.7330217758718347 267.99762918871505 2492.7652495378916
9.718101111894834 420.9833589967095 38.91981132075469
13.194149399108147 669.3483290841453 2514.8251908397087
11.039704108033245 533.6084541329172 7977.422180801517
3.802303085639587 68.99750842437163 258.80851063829795
1.8882652052789148 589.9938167393046 55.77257525083577
12.740519840201836 525.9868503287418 26.38805970149255
19.6 540.0 18.522415370539854
15.490505332812152 136.49795419885368 18.77659574468084
9.529167784201535 494.4830380853616 38.744532803180945
12.94820710925834 556.9944333951381 26.148409893993033
16.522052013572818 519.9768476037395 27.07912297426123
15.705916269545863 221.49966289845676 23.95955056179774
10.66962318770737 203.99490012749683 9.768115942028972
16.662471491259222 234.4917377939825 12.449790794979092
3.5439633693633077 218.98905054747263 14.85491071428573
2.5343868448816864 126.99773754135336 8.554687499999975
0.7425924096623784 178.4957501027058 5.596638655462172
1.8348064693156914 218.4920961226629 9.18820861677999
2.5882456392411552 210.4977583601385 5.524590163934405
1.551315952363183 125.99701673847049 7.339843749999971
0.9682235096395437 442.4892835954796 2522.470230862691
9.039718958934285 619.9866752968684 3652.0023885350943
13.117533638133821 682.4817754943615 26.2653208363375
10.942180881004216 329.9923668472179 13.100740740740747
14.242706623662144 242.4919169361021 22.601226993864987
10.868346368637027 232.49612506458226 14245.812807881777
2.332016441708908 404.99152518437086 30237.01187648466
3.1014450634149107 293.4932084940239 7.0449251247919795
1.937354819868926 217.99474596142042 661.3436807095329
1.451871408593836 2095.9476013099684 3.2079066444390505
1.816046556951334 1353.4661633459164 4.673889092912342
3.0805108855420973 321.4919627009325 6.493171471927126
1.0655181376988516 211.49632089850573 7.366822429906511
2.0897709995055456 266.9933251668709 7.701107011070089
2.0192040401733626 337.49224601579425 13.719247467438501
1.684555022493546 648.4837879053025 5258.051829268302
1.0587615755705457 288.49974583545134 17.946735395189
2.3731634141106914 243.99663338361037 14934.804664723019
3.473671027470914 349.9923793383641 12165.461212976106
1.9290670443536824 303.9928960026695 9.483199999999979
1.775377725144699 118.49418361963866 284.8487394957983
10.074156982044334 199.49372103336165 6936.352331606216
19.139899044540716 180.49548761280963 2744.910081743862
5.128901456582538 1089.845990822779 1.325847846012779
4.259065088991457 360.03034208263455 47.33425797503451
5.43035564970068 199.49581675784512 3133.635897435889
7.046562247098268 211.99503345194154 1987.9225352112617
3.5248943940404267 698.9840753722827 14.676156583630103
1.030969941088062 371.49071273218163 23.98262032085558
1.3811112577523061 1749.4562635934103 95.86003420752584
4.021431121853707 737.4833795519006 117.01410342511832
7.538107449307852 820.3730703619558 73.31340579710181
11.13255029606131 353.5064518421457 431.76223776223804
8.00462538100712 377.4941209278804 381.7931488801046
11.496928571213582 544.0025833548614 105.13393665158445
7.231941449530139 532.4866878328043 43.064066852367716
3.8595451034993764 79.99800004999875 9.80838323353292
6.070659244059729 489.98821278697204 549.7011033099229
15.70524598752684 466.9922167963867 27.93045310853541
5.949957965419659 536.4856170586003 18.60569852941177
6.471474365664565 256.38929647282873 2219.0715705765397
4.225722234842049 681.3298482978423 1423.872713972192
5.2083987816367845 2053.9486512837184 2.812878237714874
8.37204719706659 1189.970250743731 3147.0349104272227
7.766584887626693 411.9916710087114 17512.707581227452
1.149529762074702 385.99312512562267 680.557840616964
4.548547160749114 410.48973775655605 13645.975999999997
3.2919534323394872 794.4816379340521 27535.839362353738
6.732463908146011 597.9850503737406 31.8752066115702
1.2415601250956538 143.9964625873937 16.810344827586157
2.1632067767091967 151.49594177714974 29.929712460063854
3.730401221163566 210.99602091121366 19.220417633410698
2.3941022129783804 185.99573760010173 18.24671916010502
0.8521208718407682 125.9967667502756 5.788235294117617
5.6193402733172375 481.02350974528116 10.927461139896362
6.7139713342390825 1208.0305523790682 501.73686422866314
7.793810897371687 474.4895085727722 2024.3789808917136
2.750492281853904 339.9860964039001 373.8944281524943
12.766620104893994 585.5411659512665 1312.5264069264063
11.203759420605808 722.9910584564566 1378.1263736263725
18.624537807623394 714.4788214733485 770.5201388888864
11.416294711172759 97.99875835076361 26.853535353535317
2.540451422196123 4030.952829786066 188.29214463839617
18.412640317566606 2431.1924264366307 2022.8500313741863
18.462416971690125 1800.2199700191327 780.3569452130954
18.435772762654324 588.6851080901803 3204.225210084033
7.6825328576529515 242.49393765155875 720.1035940803378
15.44059163639414 368.99077523061914 2369.9339622641396
10.267819604899708 295.4926126846828 87.07178631051734
4.863993068350533 716.4741051136804 9.351426583159123






==> nsgaii-r-01.txt <==

12.60142618219405 63.85376832925796 1189.2605633802823
11.944861952407104 73.499170843854 1540.9161290322575
2.222444230650552 64.49886668701352 22.884057971014474
1.5390244484565485 50.49876669701314 7.601851851851855
0.8591382870496133 39.999000024999376 8.453488372093029
0.917457841996091 50.99903335236072 10.710280373831772
0.9137467956622222 47.99881252947843 16.88571428571426
1.4077857622728167 37.49906252343691 3.253164556962026
1.0034886124940088 56.998079231560304 10.206611570247935
1.3316697137988067 67.9990083486803 38.51048951048946
0.8481040766646043 59.49851253718657 7.81889763779528
0.6694931198599439 109.99744172742909 6.973333333333324
1.3317661045612597 139.4965667515951 9.329931972789081
4.984453117071151 133.49666258343544 8.394366197183071
1.45145350322861 103.4974542296165 8.023148148148127
0.8630668667320439 162.49617092517136 3.1666666666666656
1.7594150406804399 195.99510012249695 21.271393643031796
2.0970812494037916 192.99635423815826 7.941605839416017
1.4864588590270116 113.00023750197919 7.56378600823044
1.32872947304332 409.49317511374807 148.20072551390655
3.2669986281920202 485.9878503037424 65.52791380999061
2.9684814780635707 494.4824881266094 7.906730769230747
1.963885934088583 289.49578339854065 10.154859967051035
0.8630466595572239 343.99176686638395 176.9520451339923
2.3449800346406757 498.497137523854 23.560075685903733
2.807548810699095 507.49475422732553 7.334267040149375
3.21064873153082 405.4906543871128 20.675581395348853
0.5181865074695717 279.49301267468314 346.9685863874346
3.383302888089721 399.9900002499938 365.54938271604954
3.6272926414278146 465.4588536450236 699.7820773930694
1.4555889692066353 433.00142084517375 428.67396061269056
0.8058591397932938 165.99714171659633 1.7084548104956276
1.2361127933267158 188.48957557955092 4.613231552162824
1.4889929141844676 240.49398765030875 8.437869822485196
1.9958080430662162 205.4948626284343 5.5854214123006525
0.6451143865300928 128.99665842076158 2.4464944649446507
0.46400997999886473 142.4468012733152 321.952380952381
12.60142618219405 178.01135080638502 1528.2273972602732
12.60142618219405 163.0193570232938 2476.77167630057
2.601154623810077 290.99299183742636 401.9764309764312
3.176164637370697 513.4871628209295 148.05193578847962
2.7111002554177834 562.4859378515537 10.484745762711844
2.4543168005910077 571.771359605525 2114.373823781009
12.60142618219405 88.110146974323 10670.04761904762
6.646601165326177 673.7931751644028 981.1725168035712
12.60142618219405 619.2609410787795 2238.1290322580708
12.60142618219405 371.7697955870665 3529.9911054637914
4.327005849541149 203.9944251552039 650.9813953488359
2.9854142865465656 348.98390491499964 198.77051129607665
11.898313846965944 451.50011666763885 208.75311203319507
10.464052656221629 377.49101688367523 1783.6587795765863
2.425277014606378 264.9937876484339 492.5653710247324
0.5761583354641816 226.49406682402352 91.38418079096012
6.387449147713103 355.99160020166175 161.71725826193435
4.587058765641353 413.98965025874355 29.80261832829808
4.961780623253432 323.9939459505879 21.342274678111583
0.41347130970265356 197.99375019957694 2013.1876484560562
3.2041424819317443 323.99295015874634 2270.043781094545
3.2014561174749 384.990375240619 52.83668639053271
4.037148942252716 341.95666876429306 1076.6388888888887
2.3033346130579595 120.00111018942812 350.6016260162602
10.216976092491828 138.4972250579154 377.20882352941186
11.259130053677442 182.50003333361113 448.03191489361734
4.79523987685314 175.99706671555472 61.04134366925075
0.6572169739881909 103.49748339506792 113.05504587155964
2.4177792046217683 135.99286287654252 94.95611285266457
8.747254737067857 185.0004125034375 129.11956521739194
2.449241810886924 132.49531266752868 13815.69361702128
1.1305514247414175 190.49774171680363 3370.072164948448
18.975245926120884 230.99801260531092 1933.7182608695632
14.61916659117704 389.9911043748214 1514.1694560669407
20.416666666666668 380.48989775041076 917.3370098039192
20.416666666666668 58.667644829570044 16741.570370370373
20.416666666666668 459.4883511328036 447.6219008264451
11.553524836464847 516.0096053517381 1917.1994328922428
4.882078169293203 391.9900960844033 198.07165354330806
11.040358203191392 246.27964687918902 549.74321880651
20.416666666666668 221.98680257792662 5106.0872483221565
20.416666666666668 322.98385080745965 1073.7668292682936
20.416666666666668 313.4876463244595 4484.858870967742
13.640741017453786 555.9940542380893 740.1595829991921
8.993664218062145 105.94887749095737 109.94716981132075
19.6 486.1907396319903 508.7091882247994
17.784606462223028 165.15911192811873 7607.672074159901
19.45876780735291 138.99616677444135 3413.14361233485
20.416666666666668 358.06696316312366 2030.0357917570454
20.416666666666668 326.0797854943704 13722.908116385928
15.097577973599641 462.4546086495198 1460.4104234527672
20.416666666666668 204.48228212712084 168210.04430379745
20.416666666666668 172.99711671472141 183172.97864768654
20.416666666666668 82.99839586558961 120585.44642857116
20.416666666666668 136.996375097289 9630.9516539441
8.414129151214548 276.4939084719412 298.3840000000005
6.485608951604565 232.99417514562134 169.46012269938683
2.5305535762823275 121.47538379994073 957.0308880308881
20.416666666666668 159.5266903152 1160.428571428571
14.790063057724973 139.44480150555 2279.1588089329985
20.416666666666668 159.56077824957356 3078.896449704138
13.141854155504438 140.86872300957344 2098.3445692883893
20.416666666666668 22.529950913409337 104600.02564102564
20.416666666666668 405.1850743643829 11323.528469750883





==> nsgaii-r-d.txt <==

10.886789160004392 73.27434442923017 795.1225806451617
9.522026446019753 63.99980833493053 676.9565217391316
2.2142108042598556 72.99799588940812 9.526666666666646
0.9616583967112551 46.998887526770176 6.090909090909093
1.1887233285825298 33.999250017082936 11.422535211267611
1.4072931332761227 49.9990291862843 6.207547169811323
1.3509418816024565 51.00032083600696 9.514018691588788
1.1505236380760768 39.999016690971615 3.962962962962964
0.9361392734549557 41.99900002416607 15.152173913043478
0.9224766013442369 60.49848753781155 9.374045801526716
0.8473509810632793 51.498920856839746 16.49090909090906
0.626521052934567 99.49766255593615 625.7632850241544
1.3982209635519753 137.99658758468541 8.634482758620655
1.2480561640198042 141.4967500764565 10.25423728813556
1.224347686777596 120.9969750756231 4.952755905511805
1.8105197932901649 137.4922511278944 76.17153284671542
9.426479618847459 179.00319286483582 197.5778364116098
3.0491311702177697 199.99631673680415 12.618604651162787
1.3567310096106369 130.99779170409656 18.441696113074222
0.7391214420322263 346.0019666830557 221.21089385474912
2.1837414662560555 492.4881627880138 19.39943074003803
3.6949323520247956 506.48779613079125 14.198104265402739
3.482622661279663 375.49061273468163 59.61012658227823
1.4194000943679403 324.4920876944743 19.32874617736998
2.92959111870482 521.984062994672 9.250230840258515
3.48750852484004 543.989425213954 9.24521739130427
7.637177151744401 325.9925460080861 15241.84726224786
3.299424394520494 285.492862678433 1753.2052173913028
2.5860463660728628 436.9879170073513 22.947483588621555
3.196714472463298 475.98277146438636 8.831516352824545
3.816742751532612 416.4976791860068 11.783446712018117
5.629523584840447 155.49160123197987 10.069148936170198
14.904475155824622 228.0080195449816 1277.096774193546
7.94837757261588 245.4938626534337 486.84795321637523
3.1282474226505945 198.9950251243719 12231.14409221902
1.4107912042601518 74.99799588774154 8331.66455696201
1.6011397156890905 240.99598340027666 9.263052208835319
3.818930127655939 202.49493762655933 18.839449541284406
2.25433515462431 205.9917544989796 14.421524663677122
1.811749103011917 45.49841255586607 7.625000000000003
1.176616556466273 601.4812547589047 4378.424635332315
3.0229670876422996 562.9877044444032 97.5227272727275
2.3707301617176695 446.988825279368 17047.212449255763
3.0936551482872727 209.49577508874805 15580.868663594512
1.6052634858744244 385.48646297987864 33.18867924528326
3.1825736699141043 399.9811092316931 51.66350710900475
4.19259768476748 406.9898252543686 24.962130177514894
5.657824416542319 150.99622509437262 12.289230769230715
1.278178534113453 297.49289183888465 8377.786848072561
2.345334033204382 363.49202101433605 12280.423927178246
2.7181334937556962 386.491058544856 9.718826405867981
3.284918417510977 178.99523346221866 7.195250659630563
1.4165772412893924 282.9948042652411 11.82055749128921
3.173463010626466 344.97300085531646 3887.8480463096953
14.904475155824622 409.33481810406363 1962.1910377358406
10.58457783334385 205.08523853282082 8631.290023201855
4.922784667128171 229.49572091600527 39.81681034482763
3.1897499062575316 316.9926876726 30.004484304932806
10.387867648259892 330.457508561735 600.9077380952376
12.118544867964138 231.01452340531725 585.6471816283914
1.6393454253593824 102.99664594315612 86.5068493150686
2.478039697472161 136.49772503791604 26.946308724832214
3.0716618326600127 186.4957334334004 16.488943488943484
2.1278104612791027 135.49640842992792 10.830388692579477
1.3692867332529466 119.99710423732465 177.8688524590163
2.503477052199375 167.9958001049974 15.016997167138804
2.1442471131308074 175.99622508395643 11.786486486486453
1.9768994887254219 128.49715423169985 14.822878228782246
0.9350607820855751 253.49402514332985 25.77864077669897
2.7728578867207365 333.9909377503054 11.659513590844066
4.029516652485842 358.99173769468285 12.859602649006584
16.36546148575903 257.92730192733575 308.0634328358207
0.8626714411365278 333.5499607649347 205.53134328358345
20.120474987763885 432.4891877703058 644.0298342541407
8.416206437866329 473.4882669582566 22.94242424242432
2.2515554654032544 312.49280850277376 16540.888540031392
0.9269393031436852 276.9976916859026 1892.3642857142863
4.774634727352821 458.4961791985067 35.96020942408381
6.01869701925179 476.98807529811756 19.940179461615134
4.322359463309077 354.9933834611085 14414.99196787149
1.8401557021000945 292.4926254191905 6.499148211243575
9.730019113866987 502.4363057107063 286.5082444228902
13.204329920547243 441.0373263381478 9561.778985507239
5.546401877037451 461.98845028874274 3605.863168724307
1.007867255224284 72.99817504562385 3.7151898734177227
1.6004448133857008 793.9825170642963 26.65654060756329
6.5290138373813695 671.0000916674305 9.70742049469959
6.371641315909516 769.9809047950089 69.2513966480447
5.3729014590447965 179.9969459207965 22.333333333333304
9.84811468559887 206.92560857934572 608.6674584323048
9.712782697250686 207.0633927421071 395.69248291571773
3.1061234331779737 217.9945501362466 22.507592190889365
2.8788383933984374 92.9980000445823 34.410000000000004
1.8749181288323047 202.4963875661446 35.987980769230674
4.343200808561673 187.99492930579473 14.566084788029908
3.14041991844464 215.4950084515249 22.184782608695624
2.8562018299313148 84.99700010694059 12.960893854748573
2.6696018276306828 650.9849586888108 2735.5500442869798
7.944726860026091 713.9743467656949 6563.889715832265
7.6849656663198544 623.9949333755552 32.35042081101761
7.995939237334587 287.5898801941307 3321.1247803163424





==> nsgaii-r-k.txt <==

12.4392212247053 69.97578985116017 162.36477987421424
14.981674321508429 72.49971666902775 505.1870967741945
1.329172164501922 71.49822921065862 23.156249999999964
0.9945450682478578 44.99890419357572 17.67021276595741
1.2435082458081985 40.99897502562437 27.117647058823497
1.9813206443206497 52.99867503312417 19.20370370370366
1.9107890918735202 52.497812591142036 6.840707964601773
0.7468999871571362 42.99973750218748 3.6111111111111116
0.7183606061945892 48.99880419607565 6.0000000000000036
0.9073304821025097 53.498662533436665 10.035087719298243
1.5429151539435946 48.49885836069378 6.603960396039606
0.8139120359557296 98.99752506187346 3.5485436893203897
1.5837491901643208 154.4961375965601 7.346874999999968
1.5142126674815541 142.49729172013778 8.47524752475245
1.5293377810582751 98.99752922836652 7293.64903846153
1.0230336187180535 139.4966542479494 6.939285714285689
2.1410234285206142 190.49565843485868 8.238095238095212
1.1802553629905064 178.99552511187218 10.441253263707537
0.9215090841582413 151.99620009499762 4.452531645569605
0.8091571938265905 334.9920085267314 49.98379970544885
2.4874785902546845 491.48778363756173 14.380173243503283
2.0345684921933254 503.48840027353515 7.870665417057188
1.9423895452904592 367.49085856110537 8.04928664072632
0.628401228566563 315.99210019749506 128.8341232227493
3.0184099830816775 486.9878253043675 8.787549407114607
3.5385867916844593 521.988737751765 5.858181818181861
1.6892196399249728 428.99045855214763 2.795127353266853
0.922369400300543 269.9950750927065 4.850091407678237
1.8677625488881409 403.48991275218117 4.378698224852037
1.9965781208552102 518.9881127790558 11.537830446672707
2.3492820061484694 431.9759569750132 6.927956989247369
0.8392222685370662 72.0000001777946 2.8954248366013084
5.645166076965238 261.4323349996058 442.9033457249082
8.051038734673334 232.55516961022016 278.71546391752673
2.966674942729747 229.49460012937186 7.748453608247388
0.8214470556738124 56.49856253676988 5.308333333333335
0.4903746042404542 232.49445846735784 30.670833333333203
1.7152253828256712 195.99510012249692 7.865248226950321
1.5074427373425163 206.9961500741652 5.858426966292091
4.247970272496187 47.49870420267259 66.36448598130842
7.404197340326582 609.9883127328077 198.30120481927796
9.591955213259617 574.3252035445391 514.8643776824038
14.981674321508429 525.2557145112859 13048.796954314725
0.9067654291201265 216.07291930449696 5905.220454545459
2.9780899211928378 393.49128353256475 350.40892193308076
4.9159134199744985 304.99396262447647 17307.378486055775
3.251823523672414 367.49040858659043 18780.572776280307
1.9138743900285766 186.99527511978863 4889.434782608685
16.113464087139608 285.23599498660604 194.22202797202817
16.698348468529947 456.96125772737264 797.5452562704438
2.3121816509382596 350.99257516312133 35.9544807965865
2.192638838596335 226.99307938120853 14.54449152542375
1.4567549402742022 243.4959417343044 125.65922920892456
2.0011477138638583 337.4922626817664 14.053824362606187
2.54440600242805 327.99147939037607 6.842565597667623
7.706906753834177 254.96132188236604 239.00922509225109
3.097918272441814 204.5091440433656 851.0387409200956
10.261149837049405 307.49413344965035 420.95208655331834
4.440095325438785 310.85647679552545 1584.25665101721
4.718963722456366 240.56919625347825 1216.3612774451049
1.9541929767841026 119.49701257468564 8.00829875518669
8.512868635474055 144.48551585190648 240.94333333333353
3.9891015345865806 128.00399307857052 18669.875
2.434874341071603 145.9963500912477 14361.085526315846
1.2542625317142648 112.99782921003383 5.145374449339203
1.9538974482505236 161.99636258406053 13.947214076246327
1.694165699069569 165.49586260343492 16.604395604395616
18.295351803094633 122.48786704571462 282.62406015037607
7.810891746953856 221.50764276827556 46.37861915367493
9.63121511762645 230.4948334525666 18178.51492537314
7.484987520575289 365.99298763968466 23953.992258064587
18.295351803094633 277.4514421923309 317.0688468158351
6.196525565773824 266.50048487284926 267.8909426987069
10.078985387037086 371.5 1120.8539176626807
7.45926174842441 498.48925857318886 840.0259117082466
6.5110392369040655 455.9862212571048 7.125395152792438
1.4312634376154447 276.4953542450334 40.58584070796461
4.567127402882474 375.49060023541074 23.80616174582798
3.194662187541832 403.4899710830841 15241.736070381245
4.15042109868724 506.48837527332665 7842.2410207940575
1.744920503480597 87.49766256343574 16.33333333333332
3.312695804289111 570.4857378565536 147.92347377472123
5.053247495304356 505.49145847860854 16.851606805293038
3.420737314922037 497.85144428519317 4783.869743589748
0.8969485890539666 234.56038804800707 13576.79454926625
4.627564784530089 594.4900918318027 105.94554455445646
12.75249073238073 656.989050182497 100.37237888647914
16.29379584829093 464.39825433949807 6205.897540983606
8.929809293897543 401.0500788263924 48909.222996515105
3.486670611378113 171.9960250939561 12.970930232558132
8.846850954284777 210.99486679263575 23.87528868360275
12.412732441471572 200.88476137825927 876.0880952380941
6.655726378765564 113.06308884306296 1097.8059071729951
2.2670936882456507 160.9735038094261 195.6645962732919
11.662839109932623 179.03045832790585 951.7454068241451
3.333337171132919 183.99540011499712 35.117948717948664
2.744909014125831 114.99333372011644 19.228571428571428
0.802959867181379 480.98879609975046 65.88686868686837
8.042988350854754 633.9788673710877 22.67020470053088
5.347664009921469 671.4594941186705 12.616915422885597
3.4329499505380583 404.4932584456926 13.531839622641467




==> nsgaii-r-plain.txt <==

6.699577924425855 56.43255750626611 159.8936170212767
14.562520448373341 47.499704169131924 4945.970297029699
4.281459327771173 66.99832504187397 49.51388888888894
1.137612655415021 42.99852505090101 8.244444444444449
1.2109008242535577 48.99959167006942 6.84615384615385
0.7280350253077355 50.49873753156171 22.454545454545425
0.6797755730026456 54.49872086392287 24.347826086956495
0.4895929656632988 42.49895419253407 3.0645161290322593
1.3989163612415374 52.49868753281168 18.444444444444404
1.1138633213681568 45.99885002874928 5.8800000000000034
1.0711233573279737 64.99881668888844 5.868613138686134
1.0411262768366198 94.49763755906103 2.4381443298969088
1.9640029927743012 140.99676674263708 8.464406779660994
2.879500427372543 145.9963500912477 8.495114006514623
3.542760486662363 123.49691257718557 11.47490347490345
1.125577056814836 138.49653758656035 2.7394366197183118
1.656253595184866 179.99659590017222 5.984126984126952
1.5318322353833207 205.99485012874675 3.3990825688073225
2.303831446257006 150.49649175013687 28.81538461538463
1.6448887797803213 339.49151271218216 228.76156069364197
3.1792006582283503 442.4889377765556 6.843651626442835
3.4753389561420107 495.98760030999216 14.475238095238023
1.227990861585035 343.99357512437246 12344.805309734516
0.5857892817056963 388.4923418238855 31896.744214372837
1.5839205174156288 419.9906710470435 1463.6606929510153
2.2073119344253285 496.47823012790866 4118.014056224897
2.7178605210041704 416.49731252239565 7547.3585118376495
1.0884342345022615 79.99915001013875 5.284883720930234
1.6463482180415763 531.4979541837151 364.2324074074079
2.3028834194592616 457.98572961745083 553.3677685950308
3.5594144590798584 660.8519443628413 1113.0226073850772
14.562520448373341 118.01082282354 4006.829268292675
7.89272722671323 221.4948751212471 521.6574712643683
17.31723556628239 146.9963250918727 4740.513422818792
16.378514228193737 233.4941626459338 1233.8929292929276
5.163452964001108 104.99794587517273 36.76363636363637
1.2589644923205048 188.49615841485934 10.471204188481636
3.139280847578484 210.49518344631673 19.281464530892432
3.614189732691668 194.99512512187195 16.402352941176453
4.161928121458786 112.49718757031073 25.618644067796588
2.5475432709182946 499.4750262486876 129.56219392752263
11.939367458274994 609.9832129709241 3055.268608414239
10.388403004687138 621.9844503887404 1271.6209553158612
5.664786757745284 315.49211269718256 13.82212257100147
1.0851869211317475 285.99323349610717 53.22452504317808
2.379063519544375 368.9907752306193 8.80076628352494
4.621493948175507 380.9927584763165 5.347239263803656
3.6206320272438703 283.492912677183 6.450751252086778
1.0890246668461354 228.9958709099638 70.28017241379315
2.5376289599774458 304.49296683284325 8848.261946902654
1.131203635333989 227.49397099544694 33702.22222222224
0.6751342927629547 318.8565377675817 40583.96390977459
1.1747847697672207 226.0446757951019 1244.7704194260364
17.986907421262426 256.1423847320987 1018.3062381852543
17.986907421262426 318.29079120549494 1490.5705614567476
13.913973782622191 309.58071479268267 5156.860248447203
1.3232998906797457 198.99487929954512 169.9200968523002
3.0759904470017596 270.49323766905826 14.414159292035386
5.404928058087226 330.4935001331221 16.327610872675205
3.8337384594874337 268.4949834304841 3638.7958477508655
1.5081835503327967 123.0006125051042 27.140624999999964
1.9683244264628226 148.49752504124928 16.0258064516129
3.195589390109365 150.99525431766875 20.467492260061963
3.120517216644605 161.49730837819368 6.585014409221874
0.7402768461454508 104.99737506562336 23.15555555555554
1.48265516061265 132.99628343930246 16.941605839416066
2.7187250700560543 180.49849584586795 19.89005235602096
2.9243319851702054 180.43986607491735 1459.5136612021847
17.986907421262426 27.510636812427006 7940.351851851852
17.986907421262426 419.9860004666511 678.2755344418036
19.36372833513884 311.9948000866652 5621.8977272727425
19.36372833513884 334.99162520936983 3295.182352941196
8.87319073645735 71.4984667007631 42.55555555555561
3.73412679218496 543.4869794827354 59.856121537086395
8.416057074399877 536.9068898148279 36.500900900900895
6.133173783976059 536.0331522110862 19.261220825852842
3.5954986439537837 156.49838751857615 11.932098765432068
1.5987311102142923 454.4989250089582 31.621911922663998
4.197379836381262 492.490500190621 9.3672099712368
5.742417960442383 501.48758780822146 21.738593155893593
5.238305282986323 205.9948501287468 16.06363636363636
1.3787345321521256 423.98588796988014 14.091848450057302
4.59859168603654 502.9927542779496 7.428977272727314
2.4869030955217672 343.49141271468216 13613.9102244389
2.746833707259681 283.9929001774955 51093.3145695365
1.02388047066989 468.991570989129 1244.7531143827832
4.305445382509388 685.9827129367599 2061.665973666013
3.6773146309983127 595.4864086515202 10371.225364963506
1.962389375433695 327.9918002049949 41807.29285714288
1.2821104934819374 128.4967875803105 19.494208494208518
3.6889208929668507 189.49628757572756 13.164179104477615
2.966575939036818 216.4946084677744 19.258771929824576
3.1788626494724883 186.99542094621248 6.167076167076127
1.4740420484542822 113.49715840451209 54.277777777777764
1.9548144306124962 175.99605009124784 11.442048517520204
2.277305600931036 124.99687507812304 17696.99310344828
1.768627719666425 181.49546261343465 26515.579487179595
2.881750843869646 294.6573290516171 97.21124361158405
19.36372833513884 297.7670067244275 12855.748717948716
19.36372833513884 562.0295483826926 29323.29582577149
7.910753231949434 583.4916126286438 128.0644351464445
2.027747399183176 93.49745007083135 19.654255319148923






==> nsgaii-r.txt <==

12.93290378785546 28.959703218545904 168.89333333333366
15.955255601163524 56.99982083482639 4878.718749999993
4.100218894554851 63.99828338013759 11.338235294117633
0.9613060047032945 40.999062521978644 6.0439560439560465
1.362985372844426 42.499045855381425 12.78021978021978
1.55537302001148 46.49897502333279 8.489795918367351
0.8841258177553775 41.498962525936854 10.96666666666667
0.7002428269136786 39.999000024999376 14.287499999999985
1.5917016463020095 53.498662533436665 14.702702702702682
1.0886618943195445 60.49885835569399 26.063492063492056
1.4008365901784823 40.49898752531187 17.55789473684207
1.0265061830815823 99.49810837069367 6.871287128712853
1.7956320108257717 134.9966250843729 15.167832167832131
1.5244997094814514 136.99690840506776 9.560553633217975
1.3805789899924519 121.4969625759356 8.968749999999986
0.9018203512951231 145.99650841798402 7.553691275167759
1.7422400253049237 184.99645007083188 8.249999999999948
3.4066167258530697 202.9949251268718 24.17289719626156
2.466208745298107 130.49699590413024 5.948717948717926
3.8586641843092475 341.4887879809104 39.54941860465125
11.623956561143139 487.494287804684 159.93823529411796
4.7219500036301785 521.3554650763857 10.4186471663619
11.710434653445288 316.99401711149443 15569.058350100602
8.951102042631385 376.49692525875486 16476.418250950566
12.630542594419573 472.4894502427026 280.50251256281064
7.486837882444338 538.985462898843 7.030674846625798
4.814103103022109 447.48873778405533 6.237945492662489
1.9925507564546776 256.495395918297 25.80988593155888
2.2952074709437245 387.49332928315766 6.564356435643526
3.8006647529000572 364.991741858676 17858.73158756136
2.194600347311633 453.9886502837429 10093.167364016848
0.9180359565420737 80.49733342180264 3.965317919075146
2.1206004411327077 268.9955167413876 4.301818181818155
2.8056973883784377 237.9940501487463 10.574257425742607
1.9538405153239529 251.99525425940783 6.761814744801474
1.269382972638058 60.997966734442194 4.3692307692307715
1.9941592898956757 229.9974333655551 7.426778242677775
2.366094094804465 204.99439598940532 13.927906976744216
1.4355795156304438 200.4953834421502 10.16904761904758
1.247745333425474 59.497883409441684 306.0813008130082
8.02439805613127 606.9925292691305 637.0829268292609
16.6630929117884 587.4853128671783 163.79034941763794
8.56705183884013 589.4853545312756 12.361358124494686
3.1081012629606835 166.49583760405991 4114.451253481895
1.6977109685059495 369.48629634793184 22.564643799472318
2.120272412224455 272.49627088871443 28586.30562347191
2.3136522410961993 416.99093353735645 11557.235697940585
2.6339172128653185 203.99547927003232 9.735981308411157
1.2564813209566235 313.494237609477 15.2700156985871
3.0885942065795895 376.9897627830129 8.561712846347586
1.5404409153807017 378.4912585398561 858.1595330739307
1.6464585847478737 224.49410015707906 1183.0415800415733
0.5501719583876375 252.98561332068223 153.12745098039304
5.594967468275763 346.4923085094403 6.59639389736474
6.563918699154679 354.992321005378 10.336927223719679
8.549943769019857 244.49415430836456 8.504892367906056
1.1676168807356908 210.49467096878126 39.34117647058832
2.958439439907186 304.49322098892 10.830188679245268
2.9868715526106633 307.99230019249524 24.23655913978491
5.428677072742053 276.49244604357045 13.38290598290603
2.0762505676361855 112.99742922669996 1.2575107296137344
2.667194048236517 144.9967500749982 9.608552631578915
3.6485934433887257 156.49610843027534 20.02071005917161
2.9678500477372944 141.49620843659437 5.33333333333331
1.0991655366391455 125.99699173951211 2.615969581749051
2.144152570132144 146.99717088996408 6.846405228758144
2.306262825297241 173.99460016999458 8.759668508287232
1.1495113895933236 123.99765837923518 4.459770114942523
0.5689240443654969 215.9950001183305 22.7333333333333
4.285846977942144 335.4916127096823 6.339055793991401
3.864936577320295 364.9939167680539 12.942708333333336
4.044878005801288 298.4911086032555 17.00783699059558
1.0640006135530387 284.99482509687306 121.871750433276
12.134085360481231 392.9956000554158 16.222222222222193
10.447600287717922 464.49469173486017 9.094650205761296
1.6156650752013928 407.9932001133314 3.2075471698112854
0.896806256953891 291.49271268218297 290.9595278246212
2.1502555431054016 393.49223765947573 12.075425790754249
8.595886780771748 512.9885210978757 13.552558139534831
11.669549280933497 457.46187817681863 17.313559322033917
1.9366820270718383 81.99712093537829 5.254437869822487
1.438670643428658 565.8333670397772 864.3989501312317
16.6630929117884 448.5558063029604 1281.5460317460245
7.880333252219724 474.10657925207477 218.47400000000096
4.426966474605823 110.99949583753468 7.278481012658202
1.3141754651330135 655.4915417870815 185.43610698365583
3.8224516046662442 552.4862503426998 16560.095548317047
11.216710360671039 676.8201579985837 8749.062720225555
11.179712064691902 304.0516520366943 286.93603744149806
1.2395867333900499 154.9962709241297 13.095238095238079
3.0665896051409884 219.4950459482959 23.098039215686264
7.65491423842864 213.9946876321842 16.631111111111117
6.36506019560217 131.4966792507965 48.13120567375877
2.2585816148466398 154.49695422920004 6.356913183279727
4.91218017865968 180.9959042619074 21.62698412698411
6.042839675883102 202.99455848159312 16.832151300236415
5.6556679289692235 133.49693757197744 11.312949640287714
0.9418603603277708 463.99122100579507 30.24072110286351
6.445974501945189 665.4833004195727 11.376173285198515
13.294907911030771 692.4842503676997 29.77358490566033
12.55858981136109 464.9845005166494 18.196016771488495




==> nsgaii.txt <==

12.679147945704237 12.273263444454113 1853.7017543859656
14.274676716917924 69.99992500194445 1153.3687943262419
3.5713661434677504 44.49888752781182 58.23333333333334
2.2612590242935755 75.49563775238121 22.97402597402597
2.766469305777989 117.99966666944438 66.94142259414225
3.28417370226597 140.4981750261107 17.211604095563114
2.1597181094963687 125.99512102426326 7.011764705882337
0.9301991103361478 119.99909167423604 14.279835390946491
2.242167865870191 155.4955042993363 17.716981132075457
2.5419879772208014 199.99500012499684 7.938118811881152
5.53508048313714 351.48074811323215 1034.5833333333303
5.394175468670917 288.49712527349396 183.39137931034577
10.24245659083614 508.9871503254085 258.7177497575167
3.447365715872904 515.9882919395075 13.61882129277559
3.469398493067439 460.48761283884477 28.384288747346112
1.2669007290094043 280.9836926137644 25.082332761578026
3.8949532005463876 407.49105853610644 17.610373944511412
15.719743032884827 502.97494291570166 42.4170708050437
16.628072528847028 544.4817714442503 18.15099457504525
11.020345961260599 113.99674176173329 15.718614718614685
6.692941252334177 487.4918751354144 44.85106382978702
3.8468969997049043 470.4878919808945 36.23714585519414
5.345881643514195 474.47524296479276 14.564315352697108
3.8474589609672347 147.99857918163178 12.778523489932816
1.938978602837379 208.99601674555393 6.103044496487106
3.961485252754642 210.49782502513858 8.324009324009277
3.036996887762802 210.49383768405687 19.501154734411056
2.0332053274138215 88.49825836902701 11.432584269662879
1.3350845526615116 206.99612924169983 5.9082352941176275
2.066219491630903 198.49530011312228 8.072681704260608
2.297254813378331 213.49485429211495 15.73165137614679
1.9957502535291787 69.49817088211674 6.577464788732397
2.8551838861677963 548.9894043794052 114.50670241286926
6.089323209789166 435.99052521312007 17135.63028649386
6.579774624297735 591.9852003699906 6055.721623860884
4.6069611731823965 226.49392516562042 11.18965517241377
2.9643283980459443 354.49403760072744 259.28870292887046
8.524818170103128 411.4897669215909 38.82458233890227
5.250533402701891 370.49067940162604 13.79760319573897
3.1491373021822104 206.4949667903442 12.086956521739086
1.8051037516560244 281.493300161871 10.358792184724667
3.6178619937821823 339.99150021249477 3484.6543209876572
3.7202815890604257 381.4924501631211 1366.990956072339
1.9572375290257586 229.9930502185346 12.808510638297866
0.3604280119231487 249.9958334027766 5.703999999999979
2.525705227273467 329.4919668640923 9.706586826347262
3.349261152729564 353.491162720932 8.64542936288087
2.2739490165053304 230.49423764405887 17.634042553191485
1.704099470728879 218.49467513083013 13.19090909090908
3.8700405578955968 294.9915294149578 10.503355704697984
3.315029119578536 335.4934293006568 10.011799410029495
2.851009183909968 271.9934293271141 7.378870673952598
0.858549332691293 102.99663344388524 6.183574879227047
1.6701552865037947 168.99718338027697 10.33527696792999
1.7300444345148862 174.49598759447693 8.796610169491478
2.0533706027630614 187.45982009941113 6823.583090379008
14.139240709175002 130.0075611528265 9064.922779922805
8.03041122326991 298.9891337330407 304.59136212624725
5.91976284651673 218.99698754489512 91.68264840182641
2.2702307899550194 151.496479250241 84.70226537216826
1.9386047995163744 231.9942001449964 35.046610169491544
3.643429236795671 305.99338348152435 27.4483870967742
4.217756613963548 345.9878379316165 21.927864214992915
2.4224197906226608 288.49657504555495 8.19152542372879
2.2403367233454383 267.4772160410563 32.6566037735849
12.846236619829776 722.4761662093659 5308.572161172254
15.147964207321124 816.990450125276 3272.7394752898936
9.16131322108639 462.4869670415169 13354.019867549663
1.7018868662272377 278.9952000837485 1518.7770491803235
9.723689136927543 459.4789176419684 2463.042025862107
6.927315580084202 537.9977208523261 66.42594296228148
6.098666604345755 493.4835505483152 28.92330677290844
1.6295625598451835 96.99828336444386 8.95959595959595
6.911628549267834 544.9861628530118 29.14117647058826
9.520724226566347 512.4984916792359 40.5608108108108
11.020992131771653 473.49515005548534 51.926931106471905
1.0853607610930658 141.99681674013715 17.75172413793099
1.870680023046996 546.4719431122863 8590.269798657719
5.568348870364777 655.9845587033938 20526.46316614417
5.205577797977879 661.4742343470432 1203.0743494423675
8.833293104765554 318.4953542385752 681.3798449612382
2.487589470798081 151.9963792541993 6.759740259740255
2.9475775718048594 210.99472513187172 16.725581395348833
2.1588382480294177 237.9738696102144 16.267489711934196
3.0116433023050213 134.5045293576836 10.756457564575609
1.6153113069819915 136.49651259086565 7.2919708029197
5.795878723658887 176.49117544122794 14.670360110803303
2.993260906540964 177.9955501112472 10.499999999999961
2.5291962241348442 126.49683757906054 13.326848249027202
4.892395042018238 427.48969191804935 212.02893518518582
8.055344117151318 636.9840753981152 30.20585967617582
6.82219752261981 663.9834004149894 40.39362490733867
6.7357719789977475 440.99175432648985 24.492753623188477
10.287748542804756 376.945313352988 1923.7747625508805
20.402288732394364 3254.9149716119778 316.04586593034594
12.08539123688037 1360.4659883502916 4189.882770870337
8.85489510239376 727.4818129546761 30738.706802720568
0.8174722490116202 188.99815835312472 4.530026109660545
6.456776482423126 231.5002333352778 22.353191489361677
5.321091475175104 284.99076699818136 25.598615916954994
5.962293922607371 267.4953251131222 32.87845303867407
2.1604368745646902 34.49921251843706 10.285714285714288





==> soa/soa-ibea-01.txt <==
143.88973501184785 0.5598781683545676 0.07381810055956642
71.76112091016452 0.5577668885764526 0.5414103392470899
102.10003327178363 0.5560550466922252 0.08642042466264087
124.22254045748353 0.5809903481804344 0.04568083914360772
148.55268492864695 0.5557609833783113 0.03794208539188658
130.27875649556452 0.5631040546927574 0.031413612333083846
170.51325663154586 0.5671721812717974 0.055664268047618586
76.8973332573427 0.5766828924709453 0.12623926492372622
114.05058075983945 0.5754014716777731 0.03601644519340438
142.40444764663448 0.5692605758674869 0.031762934316116334
139.51816520880828 0.5704293017401422 0.024619199316275694
151.90438438614507 0.5684793300168369 0.06379140554193033
134.79373841909336 0.5699545355521076 0.04975554559202337
141.87672517368875 0.5709104102942282 0.05797694983492044
75.70738298081288 0.5779262774729406 0.5414103392470899
131.79359435153395 0.5819186376436061 0.03706846714206908
141.20755286102093 0.5831649836057103 0.04767797592980217
131.0633635029546 0.5850040750657443 0.03578519361631556
154.7089063651921 0.5882151340824664 0.06338987681377278
111.57943908567557 0.6055284484486501 0.051195011305450316
145.58310600891332 0.59822638865834 0.038178207351294596
85.64468743614812 0.6266092641264538 0.05246734209391949
100.26180943980741 0.6014554601526401 0.03225707840291363
111.35367543911757 0.5852442142164849 0.03325544146992801
118.61982454287343 0.593872306386467 0.09314538441412479
113.28633031384449 0.6221926457450775 0.05665613728495768
139.36155263451775 0.5972373768865806 0.023181828381707636
125.24416643862884 0.5892310884289209 0.05153115166422972
86.89285507383659 0.5891902887612805 0.047750270276875166
118.66848549554575 0.5876254688957394 0.027733935386732248
106.68826886282895 0.6062978870887651 0.07277347752872791
132.35094738600537 0.5872744997642643 0.02986016255265074
113.2631373303563 0.6074643819687763 0.02819080833761634
79.98907137927279 0.5916490306891786 0.02795298469156042
115.96472436474059 0.6022175078177188 0.08802128850415243
135.28481082428254 0.5929133813546841 0.025330544073485298
109.67455891638946 0.5954089758663231 0.03622410936954353
107.36651765388304 0.5935352473245473 0.0844490086424266
100.09375609135981 0.6175658520543852 0.051819252743022036
111.14886146846682 0.5903672231887879 0.01960934387839873
77.9203183134779 0.5948379331877979 0.025468132469117125
59.81265716581652 0.6067661240518817 0.036923436580973544
106.11928826391501 0.614347087762929 0.026976625627230133
69.571419671169 0.6130868237344695 0.07538549593288572
100.73067302271494 0.6071120704454128 0.0183483524866987
108.84271074766858 0.6146365786009473 0.03274337416404713
142.0908719047668 0.6118323045204574 0.01931865191087173
101.46136583383108 0.6109308191818994 0.018067624409495688
129.91337471131624 0.6152851968400803 0.044090193910247405
128.89962295146944 0.6396099587106816 0.027480342365652895
93.26271229919712 0.643473325015516 0.0666693390407361
109.18703248193106 0.6380659462414335 0.03042947862557429
124.31587234676172 0.6432235091700665 0.022444432509070716
88.55862606969876 0.6464737050439574 0.027972105727882925
126.54445302799 0.6364237905437392 0.031621558297852514
119.21436942596512 0.6299163530862999 0.027458688106625675
121.4628349656742 0.6574113701667911 0.10941822270674625
115.94485396507949 0.6323743237406728 0.03123874259920364
140.15632569894575 0.6164543870470915 0.022828089275879218
131.5930501988117 0.6183014560768237 0.03367715852180411
117.88324651916162 0.6461649056588066 0.07483256259869961
137.9140171560217 0.6216241863115287 0.037564744950668534
87.53643351541199 0.613709800348128 0.03231683289463451
91.70150502526178 0.642942462908493 0.12854466845891538
131.87740483455786 0.6413019400956 0.02575131915252866
183.33253563953528 0.6591597857990978 0.027690656099273417
124.87889699741125 0.6409199125240554 0.05903453570201544
154.13719064355865 0.654635884945472 0.021390325636593335
144.47632286811285 0.6385065589059731 0.022045096955123692
166.51052011431474 0.6379693264332971 0.021070742475728245
116.20918595483855 0.6286908164073939 0.02890414203927373
116.06305311348433 0.631185420171705 0.04081298060178352
111.3961489269907 0.6448295005960204 0.02901039326761374
108.22291700254192 0.6681871669396009 0.018930995892337165
166.09900294841128 0.6395190041886842 0.018930995892337165
129.37943757016723 0.6417454711883992 0.03265112025987479
156.54976915591254 0.6580075075101048 0.024329842632610076
151.2170908577515 0.684244676693945 0.07662354858067509
118.85235110151069 0.6831404348960315 0.05945203554823537
140.90424127271027 0.6775542607090856 0.03287938252826531
149.4870100560412 0.6844957084116058 0.04540608126338468
129.95070813189554 0.6633908750118558 0.0559636888179048
148.0729220743807 0.6708962312196841 0.03430033745899858
120.20999572047394 0.6624243530555167 0.0208022104146539
110.81211519768738 0.665672811618681 0.018559390485237803
130.61949530698706 0.6844924990704713 0.04644037349860388
97.2993453595526 0.658227844100732 0.04184569148138371
147.89367527078014 0.685237380964268 0.031036066433213348
179.10179102384146 0.68845407037546 0.06400222683221063
105.49417915059067 0.6752052045221766 0.0400228458741724
142.48196172902436 0.6785059074148766 0.01127839116596277
131.66844605873354 0.6954651514864651 0.07570175870725854
132.29148687901818 0.6679710845652012 0.0715405000218015
106.94244142030625 0.6555291491680046 0.14712465611961387
121.61129901807706 0.6551930770487524 0.02147056480149061
117.35564152054422 0.6659558337755469 0.02986611950226761
104.75852408214024 0.6407473857344709 0.029726017774117684
109.93890232677455 0.6331674575829247 0.11193431184274387
104.39550730049773 0.6625893707251804 0.13623878676221718
132.7759461783551 0.6324681297904391 0.031199541883490008
135.34054662612022 0.657699365974985 0.060019083506073836
105.46068931244409 0.6323272929178849 0.0561289229439337

==> soa/soa-ibea-d.txt <==
119.1726762570534 0.5598781683545676 0.01798933884866731
60.83897437649964 0.5577668885764526 0.04180112872605896
56.0688530675883 0.5560550466922252 0.037940875871755785
68.63429468697909 0.5809903481804344 0.02746773634809784
52.77394419947303 0.5557609833783113 0.02862772898842635
122.24161198220517 0.5631040546927574 0.01480211137915618
77.23024421626343 0.5671721812717974 0.0152428549658831
46.76404059002991 0.5766828924709453 0.08851766457917715
109.61026957571102 0.5754014716777731 0.01481475704363624
81.96605369120113 0.5692605758674869 0.019578083057737863
93.48226978112962 0.5704293017401422 0.017035415650067214
39.36769503493409 0.5684793300168369 0.06028649024461554
63.882408296606236 0.5699545355521076 0.14725264168352284
74.8754080848178 0.5709104102942282 0.01796661150064288
79.68925446635 0.5779262774729406 0.015172157148049214
82.46522971302136 0.5819186376436061 0.01626582197229204
53.08641777316238 0.5831649836057103 0.017303752479217283
66.42756217645127 0.5850040750657443 0.033847767824419686
60.632760834984154 0.5882151340824664 0.04720271158734289
51.102194290348436 0.6055284484486501 0.03989408741866988
66.35337317788579 0.59822638865834 0.02582910648338748
52.046549711266564 0.6266092641264538 0.028861883897326274
81.23322608219388 0.6014554601526401 0.023879619665381446
123.6382210289191 0.5852442142164849 0.016765488233101266
170.14144653803174 0.593872306386467 0.013931165003137722
72.32495254479828 0.6221926457450775 0.024558935738734675
75.85114395965564 0.5972373768865806 0.023934180378375126
75.18706287684407 0.5892310884289209 0.024769572093926037
118.45190765746028 0.5891902887612805 0.01560059380523748
57.99534160965034 0.5876254688957394 0.034774634073322624
72.25874443919308 0.6062978870887651 0.025439311330707717
151.42120024539076 0.5872744997642643 0.013448568236656536
52.96478516352171 0.6074643819687763 0.030402183831714332
60.50188469030889 0.5916490306891786 0.02554023769896711
49.207070532011954 0.6022175078177188 0.053529013021947375
115.26265870864353 0.5929133813546841 0.015345280311904175
110.80056802309068 0.5954089758663231 0.018067737060611076
142.67555564483365 0.5935352473245473 0.014460446467200065
53.11861488344928 0.6175658520543852 0.03974861070364968
44.05026811594816 0.5903672231887879 0.04300851424410713
135.54107585385213 0.5948379331877979 0.011586324214063158
95.52278343367301 0.6067661240518817 0.014857830437162491
88.21810014601274 0.614347087762929 0.014717932575617994
58.80363966992923 0.6130868237344695 0.016799613049299462
62.856425273623344 0.6071120704454128 0.01872670453623951
42.95818391086427 0.6146365786009473 0.07100625032766399
83.90329716605778 0.6118323045204574 0.014201250065532791
50.98603353832211 0.6109308191818994 0.025139656520734
84.65970306432682 0.6152851968400803 0.014522122642515017
54.33879598958261 0.6396099587106816 0.02325657127875487
77.97150158827162 0.643473325015516 0.014717932575617994
70.27021151572308 0.6380659462414335 0.01674446946078788
43.627727265078505 0.6432235091700665 0.17909048239916153
51.91981158153327 0.6464737050439574 0.02995183160730954
55.65881538622373 0.6364237905437392 0.016620978794236855
92.82580794254574 0.6299163530862999 0.016201991434760896
107.08332976804576 0.6574113701667911 0.015965020173664055
94.07592446397413 0.6323743237406728 0.014836224497804442
138.65325902644378 0.6164543870470915 0.014717932575617994
86.0822736408722 0.6183014560768237 0.01882413361665387
85.43559180348889 0.6461649056588066 0.01850712107101943
125.90669267756884 0.6216241863115287 0.014522122642515017
81.41067418854121 0.613709800348128 0.025928490715935323
73.5309837346989 0.642942462908493 0.02423781981602944
66.98757905372351 0.6413019400956 0.029889774349655607
66.11487904824301 0.6591597857990978 0.05092080193696367
83.39614528519826 0.6409199125240554 0.020214351543444288
142.26798458844445 0.654635884945472 0.014201250065532791
66.90490452926542 0.6385065589059731 0.029802463310497677
78.8415853104358 0.6379693264332971 0.021065844478409326
74.48995028603501 0.6286908164073939 0.02267049643011138
70.62169419466917 0.631185420171705 0.02831480083310025
77.24294338300237 0.6448295005960204 0.027472011839458788
68.29261937152638 0.6681871669396009 0.03601939408412067
80.87582682621391 0.6395190041886842 0.02047919025357761
105.81453478061431 0.6417454711883992 0.014763264584784157
50.1854905556063 0.6580075075101048 0.025132684509961294
116.86288407318813 0.684244676693945 0.009756869124870825
54.435517444770866 0.6831404348960315 0.06123778167662617
68.00460375587973 0.6775542607090856 0.013056285379669987
62.425946423489115 0.6844957084116058 0.031410590344429286
52.935244641402385 0.6633908750118558 0.0800456917483448
68.64005031431118 0.6708962312196841 0.02062840938493165
108.22654456274948 0.6624243530555167 0.009238905130118946
118.96941267964291 0.665672811618681 0.009010108861350709
68.82673168237481 0.6844924990704713 0.021967701396006584
70.78520416276973 0.658227844100732 0.03516500318564308
93.96329791888533 0.685237380964268 0.011329083552981966
72.97187135318705 0.68845407037546 0.01039685198457443
59.34791370713618 0.6752052045221766 0.08295331410744364
90.00709656271151 0.6785059074148766 0.011076735316693667
58.899248821838036 0.6954651514864651 0.02897178012756631
82.7017026099205 0.6679710845652012 0.014070914352085795
81.15089733469017 0.6555291491680046 0.014898944933616981
96.04566908752 0.6551930770487524 0.01241194205069154
113.27516797964746 0.6659558337755469 0.010205351475518215
99.55849213512123 0.6407473857344709 0.014828563399788894
109.56764819510337 0.6331674575829247 0.013800793126496404
95.05052808234827 0.6625893707251804 0.013369848311155777
68.72162982189303 0.6324681297904391 0.030985480285127966
97.51814009813225 0.657699365974985 0.016322318779536875
123.31974600573395 0.6323272929178849 0.010592926272300067

==> soa/soa-ibea-k.txt <==
123.78757223088856 0.5598781683545676 0.027246967847772436
126.01036288808706 0.5577668885764526 0.060873293118028214
123.23007328819949 0.5560550466922252 0.02777098406616276
95.3359064299313 0.5809903481804344 0.032113631900779635
121.679486433789 0.5557609833783113 0.04611910304395952
118.45759567651997 0.5631040546927574 0.029392063408183403
105.45922809577078 0.5671721812717974 0.028008552060328564
98.5878231933608 0.5766828924709453 0.035193714697412476
106.74278775957198 0.5754014716777731 0.033398747029355635
118.48628389543256 0.5692605758674869 0.0357231780800346
95.24269924823726 0.5704293017401422 0.01904743060780766
135.9873336578023 0.5684793300168369 0.02934375601697268
97.45711337550169 0.5699545355521076 0.07229142707908999
84.0029230843862 0.5709104102942282 0.03476999850060733
100.58175539146615 0.5779262774729406 0.018933083988705746
107.34389342286563 0.5819186376436061 0.0194114329941151
129.10740460529738 0.5831649836057103 0.026434263664646403
78.04066563872841 0.5850040750657443 0.03185175704111912
142.61028683584695 0.5882151340824664 0.024816435876632334
97.45864925740398 0.6055284484486501 0.01993565085193941
89.7248938216523 0.59822638865834 0.02547811842679187
71.55268938329682 0.6266092641264538 0.034659575263625404
89.21609224591901 0.6014554601526401 0.04081422393596302
109.91445350812906 0.5852442142164849 0.023350458091347535
81.59150657863516 0.593872306386467 0.02806276465669713
95.43989138545834 0.6221926457450775 0.02934375601697268
100.13464130274112 0.5972373768865806 0.03201270339478836
110.76876172181976 0.5892310884289209 0.02355002216626452
93.5255994690913 0.5891902887612805 0.04300126457269201
130.26154927111975 0.5876254688957394 0.023730193445857875
105.95312416228745 0.6062978870887651 0.022741398468096946
93.33735061128834 0.5872744997642643 0.030160000725325587
127.65729694647585 0.6074643819687763 0.0225521919448276
117.95617960418429 0.5916490306891786 0.01861624591152593
74.35848960521918 0.6022175078177188 0.04544387833949994
113.89285327911884 0.5929133813546841 0.02629017223206289
94.4743002681781 0.5954089758663231 0.02923534838230251
73.38493032733746 0.5935352473245473 0.03158757928543553
109.60813425031593 0.6175658520543852 0.03298664709594043
137.91903933404365 0.5903672231887879 0.02476347559479332
74.58786918391753 0.5948379331877979 0.02069652399391346
102.983410440059 0.6067661240518817 0.02948520735097439
88.67733815904481 0.614347087762929 0.020438165210586293
78.74972354719876 0.6130868237344695 0.017333150097789806
76.1808231030703 0.6071120704454128 0.017114296543594146
95.98736868220692 0.6146365786009473 0.029894189846018982
88.16437745312606 0.6118323045204574 0.039116215309671236
114.69474941933602 0.6109308191818994 0.04639239427054944
132.59404633343104 0.6152851968400803 0.031163448778752833
127.95805114351965 0.6396099587106816 0.02012837965429152
88.15594249251355 0.643473325015516 0.02421145155358413
101.48882769856996 0.6380659462414335 0.015803608624122306
84.48096081251344 0.6432235091700665 0.018131843977769565
110.65534831923812 0.6464737050439574 0.048904157978603716
98.92052038855465 0.6364237905437392 0.022777873331534568
140.560073085304 0.6299163530862999 0.07011632112879472
64.76893973873335 0.6574113701667911 0.033802957987148156
91.06918321965131 0.6323743237406728 0.028487695189979182
103.91534491656758 0.6164543870470915 0.018120324116976817
95.74950507222685 0.6183014560768237 0.020719555845651806
110.89007960869594 0.6461649056588066 0.03540165558309235
97.83588560070503 0.6216241863115287 0.023460850462504755
108.74136308988508 0.613709800348128 0.01713462386651213
114.08792076015888 0.642942462908493 0.02576755822960267
94.41763741459621 0.6413019400956 0.020764230997694328
123.49484795187792 0.6591597857990978 0.017751562581915986
88.57705655507738 0.6409199125240554 0.027873847175635062
100.07613465234628 0.654635884945472 0.026345905205248335
120.22409485013874 0.6385065589059731 0.047838569421642635
94.51684548522026 0.6379693264332971 0.020481727324172548
97.85847801610113 0.6286908164073939 0.023736945149826206
82.48214915536929 0.631185420171705 0.04794789204252977
108.88204289141508 0.6448295005960204 0.021116487699344755
84.82736802509379 0.6681871669396009 0.02599321776827953
90.87743445654237 0.6395190041886842 0.022497729936947732
88.2144314205803 0.6417454711883992 0.0213146908941829
91.71989230789967 0.6580075075101048 0.030347255504327326
114.89716624543391 0.684244676693945 0.017677657903357215
83.89823023551554 0.6831404348960315 0.01448971416325121
107.1912445287056 0.6775542607090856 0.010669857153653872
112.88453989027306 0.6844957084116058 0.014775033487698307
122.65917477169792 0.6633908750118558 0.02773348016322625
71.31152491419977 0.6708962312196841 0.016775136784573163
99.30066334706373 0.6624243530555167 0.011943714309548563
73.62834985492171 0.665672811618681 0.010924622312075437
88.61154972148101 0.6844924990704713 0.01662947197251895
82.35564675117102 0.658227844100732 0.028746767984180535
88.76196136526997 0.685237380964268 0.016555022303084574
113.06921308395465 0.68845407037546 0.01861298363184562
85.12466257522948 0.6752052045221766 0.014037119237805273
82.94852412017116 0.6785059074148766 0.06683417628401492
67.12196343740192 0.6954651514864651 0.03694280026288196
89.44430063600153 0.6679710845652012 0.04494187544550554
94.16325627799739 0.6555291491680046 0.019091359353739068
109.64632784346196 0.6551930770487524 0.015522244505963822
117.27208968014271 0.6659558337755469 0.018920707139187073
108.21682171103434 0.6407473857344709 0.015430243244953672
84.53812206200922 0.6331674575829247 0.044625384620285334
140.98523025615825 0.6625893707251804 0.010411890318480084
87.357091065904 0.6324681297904391 0.02703734030761467
130.25995545608393 0.657699365974985 0.01951070017262666
88.94209792985575 0.6323272929178849 0.012608707484634123

==> soa/soa-ibea-plain.txt <==
128.16951051818114 0.5598781683545676 0.029127446023134388
112.37513865308024 0.5577668885764526 0.04049216846793664
129.9332164499661 0.5560550466922252 0.023071168646216753
105.04982218557515 0.5809903481804344 0.09158211238507227
125.13714192849483 0.5557609833783113 0.02190061622705855
166.96620664172013 0.5631040546927574 0.057657834435717224
115.98718915227533 0.5671721812717974 0.015042052195304068
161.99039992702274 0.5766828924709453 0.04873344674979292
83.0570835073183 0.5754014716777731 0.019689185260272184
61.98507412485614 0.5692605758674869 0.09148160315384622
116.72660030515198 0.5704293017401422 0.016229296161209616
122.1914609715744 0.5684793300168369 0.05507890424682374
112.40628423568631 0.5699545355521076 0.030483289613241874
97.75034791262239 0.5709104102942282 0.04106816792756804
127.53251930977716 0.5779262774729406 0.019986137851114718
63.30316027706782 0.5819186376436061 0.05464177077138694
116.59746093562211 0.5831649836057103 0.018364027323149748
109.32425893452888 0.5850040750657443 0.032286606450920914
124.85428113075446 0.5882151340824664 0.017890741463852285
118.73009084772792 0.6055284484486501 0.05050701377700206
110.66037330742171 0.59822638865834 0.02214921636645078
79.46755438187887 0.6266092641264538 0.026493738997401525
149.67323198987683 0.6014554601526401 0.021137711364851205
112.95736484494813 0.5852442142164849 0.028090250925259182
134.29664453390703 0.593872306386467 0.016665685407154397
99.45396576719412 0.6221926457450775 0.028411961749710293
95.99102606263271 0.5972373768865806 0.023691375578917376
106.85898143098069 0.5892310884289209 0.01762727492157523
100.11215770207383 0.5891902887612805 0.04271182908450413
129.47733223805304 0.5876254688957394 0.025404540014767572
111.52728317269471 0.6062978870887651 0.03640518436522717
94.701596187235 0.5872744997642643 0.02991707463343131
136.10019235558144 0.6074643819687763 0.02250557625231561
109.70810133995904 0.5916490306891786 0.03345667437507664
102.43422558821929 0.6022175078177188 0.04434935601288429
79.43213471928709 0.5929133813546841 0.04958331329893908
74.53762637273888 0.5954089758663231 0.09290376812454207
123.92657099863125 0.5935352473245473 0.027251668223377972
122.75585255232494 0.6175658520543852 0.023200813984332946
119.89019698412986 0.5903672231887879 0.024560306824936193
88.22572005582295 0.5948379331877979 0.022409567589812777
126.27988663243588 0.6067661240518817 0.11257999929279067
144.67424684344985 0.614347087762929 0.02318348784106448
95.32730361880579 0.6130868237344695 0.03709580496808635
97.72608201192625 0.6071120704454128 0.015209426632733758
85.54228809290356 0.6146365786009473 0.044969967106676674
78.30261595848341 0.6118323045204574 0.022967211054821045
95.7490129186945 0.6109308191818994 0.027273000477314516
92.96249672858141 0.6152851968400803 0.02345075659207073
124.03955176860654 0.6396099587106816 0.026673179724965884
94.0150828268947 0.643473325015516 0.01850500769885732
81.5733473823002 0.6380659462414335 0.032886626797301075
74.0879058356251 0.6432235091700665 0.03330281152405561
115.17812536452583 0.6464737050439574 0.028239072674774067
108.18795817015106 0.6364237905437392 0.02289780783858446
132.0052565993457 0.6299163530862999 0.017022446764170154
82.10550028331332 0.6574113701667911 0.025699786481441323
113.54600291118165 0.6323743237406728 0.02465654106967351
77.36060091550907 0.6164543870470915 0.07692424693312824
107.69131970565253 0.6183014560768237 0.021610102459149315
121.25142095766029 0.6461649056588066 0.04051802007396273
97.07047685539109 0.6216241863115287 0.03642961943664001
97.04042369361828 0.613709800348128 0.045717004968769286
117.29253475105764 0.642942462908493 0.016261622672488346
102.17883046122353 0.6413019400956 0.028643019467662945
135.80117833387652 0.6591597857990978 0.01804621500922373
69.84749828178487 0.6409199125240554 0.07294548180449752
111.86746146143406 0.654635884945472 0.018029183915085307
95.32785559549038 0.6385065589059731 0.05235070835722342
117.33528261097386 0.6379693264332971 0.030016573801379773
83.78212999554975 0.6286908164073939 0.06672270463129015
89.18609686651693 0.631185420171705 0.02977949349060803
97.28425378811372 0.6448295005960204 0.03677870233970758
169.00680697765824 0.6681871669396009 0.017007218094316146
117.35083520183724 0.6395190041886842 0.01179304971861491
100.97720466446977 0.6417454711883992 0.024664663444403247
93.7383151481031 0.6580075075101048 0.046731562612502706
100.72084440177724 0.684244676693945 0.03026188790029287
94.3926011382836 0.6831404348960315 0.014836186621465814
94.03812036910162 0.6775542607090856 0.011606187595885682
76.31606591782389 0.6844957084116058 0.03704062474310881
104.17779644093807 0.6633908750118558 0.012589442601226844
158.88899479716773 0.6708962312196841 0.012980842937114889
86.84877096575528 0.6624243530555167 0.011407412312655452
96.23538144191417 0.665672811618681 0.03064839473178114
84.21401663051864 0.6844924990704713 0.03642288044476022
116.21911870386269 0.658227844100732 0.013937909729187178
132.61634575805886 0.685237380964268 0.010924917205233814
93.68544309447083 0.68845407037546 0.012125403571615723
92.40703983185809 0.6752052045221766 0.01972595242888469
93.49644464082526 0.6785059074148766 0.05304807959161761
100.82444343740264 0.6954651514864651 0.03391461701363295
85.4832504435321 0.6679710845652012 0.017841060227765545
114.32536798524872 0.6555291491680046 0.015787542459678578
81.71622953346636 0.6551930770487524 0.01945055578059264
116.33392361794185 0.6659558337755469 0.12250047518771952
59.96367725613078 0.6407473857344709 0.13526937794319488
129.84474288033857 0.6331674575829247 0.015021907923364447
113.29128260480998 0.6625893707251804 0.009168963272181902
126.55366393601278 0.6324681297904391 0.02090150347998222
134.78428233062786 0.657699365974985 0.010486873080781752
123.65239235455482 0.6323272929178849 0.010549419748089144

==> soa/soa-ibea.txt <==
74.72563811263966 0.5598781683545676 0.024494984117536103
72.8748399045323 0.5577668885764526 0.056250074460698546
57.98463195383679 0.5560550466922252 0.024706860301456565
75.46765922982351 0.5809903481804344 0.03130814743387235
54.56166791329311 0.5557609833783113 0.01640120735914675
81.41380197238306 0.5631040546927574 0.015322234538326518
80.79637754088726 0.5671721812717974 0.016986992603078486
53.18271163196355 0.5766828924709453 0.027149297479893045
71.49846330430059 0.5754014716777731 0.019691443973133937
78.80778839629049 0.5692605758674869 0.019812606119714693
63.279599097439274 0.5704293017401422 0.018164125263234646
74.35572499623122 0.5684793300168369 0.014530636899460212
51.47208681249322 0.5699545355521076 0.04969598640999486
75.75204279514986 0.5709104102942282 0.015273631417808136
51.911857247832856 0.5779262774729406 0.021065844478409326
75.48139382308436 0.5819186376436061 0.021660012526951367
63.47568170508066 0.5831649836057103 0.016371687082023557
57.39784436389468 0.5850040750657443 0.02094874520860585
58.13641685975328 0.5882151340824664 0.01887329077803042
48.148103252458284 0.6055284484486501 0.026736296327636192
107.75901690494206 0.59822638865834 0.018912435309824588
70.93888416372718 0.6266092641264538 0.016912532557015438
91.11570885721035 0.6014554601526401 0.01714829276373294
67.42851305654577 0.5852442142164849 0.0256653894299368
51.78136072930573 0.593872306386467 0.02492202598988123
49.86992624945421 0.6221926457450775 0.025041178218888068
74.46807714994371 0.5972373768865806 0.023153299914908304
56.876606348240976 0.5892310884289209 0.02547811842679187
53.624135886696756 0.5891902887612805 0.03169493840688639
53.441971498411746 0.5876254688957394 0.034281329640487
103.06320213341596 0.6062978870887651 0.01665610229272293
68.77888263223626 0.5872744997642643 0.023934180378375126
59.89102000673996 0.6074643819687763 0.026449096624735876
112.57424564308057 0.5916490306891786 0.016595644782372482
51.625031675408785 0.6022175078177188 0.03049067621846874
60.454594408304644 0.5929133813546841 0.028941624893635377
58.931376774603585 0.5954089758663231 0.025725888794342556
56.85045806699943 0.5935352473245473 0.028760614321236336
72.21768270536546 0.6175658520543852 0.023438940354686136
37.929748669007076 0.5903672231887879 0.025824429929649475
72.11553301897817 0.5948379331877979 0.013709898061316422
62.65009385725645 0.6067661240518817 0.017695532970664004
49.394838036190116 0.614347087762929 0.017005333585694036
77.57798214188041 0.6130868237344695 0.014717932575617994
51.302751462428226 0.6071120704454128 0.017603934335832253
47.61958022167468 0.6146365786009473 0.027735418448405286
64.02277041613061 0.6118323045204574 0.01677199592938373
53.93534885440063 0.6109308191818994 0.021958751985611258
51.07202760662947 0.6152851968400803 0.01925231166532594
46.32183365187019 0.6396099587106816 0.0214936457672617
54.63104093414588 0.643473325015516 0.025824429929649475
59.53045099453863 0.6380659462414335 0.01587293936983561
52.49370873295286 0.6432235091700665 0.01860013773869666
28.08287102498799 0.6464737050439574 0.04107499885771532
61.48272252643888 0.6364237905437392 0.014857830437162491
65.74312158301103 0.6299163530862999 0.01766489436119062
57.09587372906137 0.6574113701667911 0.021065844478409326
67.76462643480865 0.6323743237406728 0.01872670453623951
75.57792691101314 0.6164543870470915 0.024129690117327716
78.14031197221058 0.6183014560768237 0.020870759747009183
89.81540538258129 0.6461649056588066 0.019635692115821043
73.49925793540888 0.6216241863115287 0.02781665287451335
73.1095282270517 0.613709800348128 0.021480396441331658
88.5703844539918 0.642942462908493 0.017726278046143525
83.76732149917957 0.6413019400956 0.019394411611358044
85.46663105152746 0.6591597857990978 0.0197811146300625
79.48698965230196 0.6409199125240554 0.01872670453623951
85.9435603306942 0.654635884945472 0.020853680375544904
67.26561510736684 0.6385065589059731 0.026022030199498395
71.12764752526444 0.6379693264332971 0.024734981084711127
69.8284823056472 0.6286908164073939 0.021958751985611258
77.64442335349436 0.631185420171705 0.01925231166532594
72.0248116193533 0.6448295005960204 0.024734981084711127
55.460104383442 0.6681871669396009 0.054384650699379006
77.34930194814669 0.6395190041886842 0.018978712789670487
75.47466784253685 0.6417454711883992 0.018695027598322058
70.71497626219067 0.6580075075101048 0.03371636374368614
59.468585130485934 0.684244676693945 0.01896029294003555
51.91038428886727 0.6831404348960315 0.070202880004402
72.40946857715637 0.6775542607090856 0.015497546047354871
61.214278465415475 0.6844957084116058 0.01673922116424167
62.94411290702925 0.6633908750118558 0.019763088997031535
79.32855487623064 0.6708962312196841 0.01341410991943066
68.88289453019598 0.6624243530555167 0.0238288703746357
79.90455745240688 0.665672811618681 0.012578468184781375
76.96323211157352 0.6844924990704713 0.012583170513056732
83.01318946892793 0.658227844100732 0.01079593176629186
72.99880583648311 0.685237380964268 0.011872161688421716
70.65936565811523 0.68845407037546 0.009717972937626808
67.06635912523937 0.6752052045221766 0.013796127192860599
71.32257018318948 0.6785059074148766 0.038331967251003955
46.20724281149106 0.6954651514864651 0.03179538273362452
74.36784065420886 0.6679710845652012 0.027020262491279413
42.611689724541314 0.6555291491680046 0.039253991474746994
60.878632016282516 0.6551930770487524 0.038014555317664823
68.47752602307165 0.6659558337755469 0.03093399948245612
59.56042597348001 0.6407473857344709 0.02414641048134014
55.9376988428825 0.6331674575829247 0.029389417834206236
59.22374462993881 0.6625893707251804 0.054465252113710755
59.04051369665047 0.6324681297904391 0.02765279751470811
68.83599839450898 0.657699365974985 0.029726017774117684
61.41067482656637 0.6323272929178849 0.04010906458075656

==> soa/soa-moead-01.txt <==
113.63536776763328 0.5598781683545676 0.061193945975422166
154.16999411773202 0.5577668885764526 0.040332446880684956
137.99884283530903 0.5560550466922252 0.05699449738753689
94.38418439698054 0.5809903481804344 0.10338021501786106
131.49688985035877 0.5557609833783113 0.03993857436906639
142.19514790884273 0.5631040546927574 0.04096099896152244
164.9256766440095 0.5671721812717974 0.09101910321882956
143.68979055709463 0.5766828924709453 0.2188261209797623
95.48511979040289 0.5754014716777731 0.03831786054006923
131.39190218027016 0.5692605758674869 0.026870707343149145
107.04817913011898 0.5704293017401422 0.08236412870998436
154.6048798134512 0.5684793300168369 0.038731512229594346
148.5351164414543 0.5699545355521076 0.03048711236774337
171.58148804441424 0.5709104102942282 0.06350227018590211
148.06734121654156 0.5779262774729406 0.05046501569435583
126.42580374990798 0.5819186376436061 0.06843119396913817
116.45757010366296 0.5831649836057103 0.03845286949396427
113.82869394828798 0.5850040750657443 0.12777915076673266
129.8792663899295 0.5882151340824664 0.2188261209797623
110.42681397355437 0.6055284484486501 0.034574044332599876
160.00159176200714 0.59822638865834 0.034808431105097674
141.83741940264406 0.6266092641264538 0.04706118989180707
83.3849608778659 0.6014554601526401 0.06403598767440948
99.37946562936875 0.5852442142164849 0.03204664275346186
68.87638135765216 0.593872306386467 0.09714226986971082
87.82069137381264 0.6221926457450775 0.030398640636331565
100.91220712999967 0.5972373768865806 0.06204313742195209
104.68824501543725 0.5892310884289209 0.030816024828786523
95.37407427958493 0.5891902887612805 0.04685912556450009
188.5316274707273 0.5876254688957394 0.03259557987581688
78.25308753768019 0.6062978870887651 0.07987714873813279
85.45209572402436 0.5872744997642643 0.045716554360986435
115.4450725887509 0.6074643819687763 0.04467640163825941
154.07454867191151 0.5916490306891786 0.024825917222303144
72.04034300955229 0.6022175078177188 0.18363378877015793
97.33337135091313 0.5929133813546841 0.027401163370715968
172.11442123291445 0.5954089758663231 0.018574351065951573
109.18207810457439 0.5935352473245473 0.04236887316257834
76.73051409359061 0.6175658520543852 0.06224696132785813
131.51695232871322 0.5903672231887879 0.030510232443145168
100.92069171379407 0.5948379331877979 0.028126333518722308
100.70619504257894 0.6067661240518817 0.029543564137645632
60.20841260926208 0.614347087762929 0.21424111409819224
120.69413961826271 0.6130868237344695 0.022126719838370265
101.31327534545777 0.6071120704454128 0.02441449686099893
99.52111393916148 0.6146365786009473 0.033644642847265635
80.90964137051282 0.6118323045204574 0.2188364454134925
114.61150808391781 0.6109308191818994 0.02890414203927373
86.76594448736051 0.6152851968400803 0.05848975720601657
116.41663542971408 0.6396099587106816 0.021065844478409326
79.326163165898 0.643473325015516 0.06792087011938419
113.52219191580316 0.6380659462414335 0.021784929448657883
132.72662412386728 0.6432235091700665 0.04696547964004624
87.60976066588678 0.6464737050439574 0.03142675015984122
90.54041335634226 0.6364237905437392 0.051101175416222236
140.56973465706406 0.6299163530862999 0.017005333585694036
103.7130687648028 0.6574113701667911 0.03524402965231819
139.043796896053 0.6323743237406728 0.016566999796466395
108.3339640355785 0.6164543870470915 0.07009329725696253
150.446272259386 0.6183014560768237 0.028158504978809184
67.74440791083549 0.6461649056588066 0.05470911135337313
142.12458337885093 0.6216241863115287 0.020554271633509015
64.8964866614566 0.613709800348128 0.09498668450757843
95.33081243737655 0.642942462908493 0.055004061610530265
121.3473187898036 0.6413019400956 0.03020184838683026
158.12355675560855 0.6591597857990978 0.022514038318870035
150.7065461378151 0.6409199125240554 0.0183483524866987
92.56112498863686 0.654635884945472 0.03647274090224876
135.20092002054244 0.6385065589059731 0.028379368795626442
109.18358520024498 0.6379693264332971 0.041656069173599146
114.0834313065984 0.6286908164073939 0.01763436166566331
90.37004830888459 0.631185420171705 0.030355257204093856
101.97859430135718 0.6448295005960204 0.071917098753011
109.21498103667227 0.6681871669396009 0.11910920995450211
113.61237396601362 0.6395190041886842 0.02376305957346117
160.0935141089735 0.6417454711883992 0.017200777617754858
114.95855320848037 0.6580075075101048 0.034175714405437124
110.99058727694633 0.684244676693945 0.03293514644850006
124.64086859679111 0.6831404348960315 0.059638544840050205
88.48941633411557 0.6775542607090856 0.060209173269147785
115.21374672437344 0.6844957084116058 0.03628238813681519
93.43237275831481 0.6633908750118558 0.027773998301431
107.86728754079823 0.6708962312196841 0.0404540629713126
116.17782886165126 0.6624243530555167 0.03755024799895544
100.50704754786308 0.665672811618681 0.5885944825921824
101.66667824777065 0.6844924990704713 0.03754868724372527
121.1736613642672 0.658227844100732 0.030619928655503715
123.48407685070036 0.685237380964268 0.02744026996719886
89.12498971835413 0.68845407037546 0.4679777216238727
97.55387256594553 0.6752052045221766 0.1534478127588584
138.17190161439424 0.6785059074148766 0.02873858027715852
119.5067257205083 0.6954651514864651 0.13402629002445482
96.83435639284826 0.6679710845652012 0.03324178853305789
78.92475344548463 0.6555291491680046 0.12169975920784899
94.68192510333287 0.6551930770487524 0.06427518543211648
123.68463414634795 0.6659558337755469 0.05241859955315078
115.07194078776288 0.6407473857344709 0.028467311931122497
113.04130245469246 0.6331674575829247 0.03265112025987479
90.57538179611066 0.6625893707251804 0.03516500318564308
100.04235216376355 0.6324681297904391 0.03353623023919659
148.18846605487866 0.657699365974985 0.03403605732306675
160.30255203340644 0.6323272929178849 0.03167557853128423

==> soa/soa-moead-d.txt <==
24.965751697024054 0.5598781683545676 0.32623883957819333
28.016816862269923 0.5577668885764526 0.3548271998365696
40.005510257918516 0.5560550466922252 0.033309656925237255
33.81476440897033 0.5809903481804344 0.09431799763121768
30.2682297230747 0.5557609833783113 0.03454527533304663
140.1325033032398 0.5631040546927574 0.01863613269913714
24.317259949904404 0.5671721812717974 0.18902576488274808
53.99040832169035 0.5766828924709453 0.015209426632733758
88.26490052502479 0.5754014716777731 0.014530636899460212
106.9776632619127 0.5692605758674869 0.014307875910261869
30.485051508887885 0.5704293017401422 0.06028649024461554
65.75893871046839 0.5684793300168369 0.01860416966107654
37.151071690637885 0.5699545355521076 0.04468093919333465
33.710675866991714 0.5709104102942282 0.036312954075357375
47.88454108267224 0.5779262774729406 0.017603934335832253
73.65155812169031 0.5819186376436061 0.01660506328335516
128.88829405584318 0.5831649836057103 0.014258463959956258
44.20012763794295 0.5850040750657443 0.036312954075357375
64.31913423711171 0.5882151340824664 0.01713462386651213
140.89024933044908 0.6055284484486501 0.014448470232350616
42.49526781912627 0.59822638865834 0.02047919025357761
41.10416998336711 0.6266092641264538 0.023934180378375126
25.58910720925664 0.6014554601526401 0.034269653003492995
38.38882489731452 0.5852442142164849 0.02870687198809336
46.80478220413422 0.593872306386467 0.02492202598988123
137.83484887429785 0.6221926457450775 0.016549591667496946
36.8777792913645 0.5972373768865806 0.04732746191651742
66.68899604882634 0.5892310884289209 0.02544203539898274
25.823992127599094 0.5891902887612805 0.05046501569435583
129.15587119392166 0.5876254688957394 0.016433760255629877
129.08842628081305 0.6062978870887651 0.0179314430537216
39.68213228364317 0.5872744997642643 0.04784078021896945
44.71518190489275 0.6074643819687763 0.02759077268688451
26.42537833186966 0.5916490306891786 0.0562379464739697
42.53150082404237 0.6022175078177188 0.031508099790806085
40.830656630376566 0.5929133813546841 0.0318595381057476
63.12226241551244 0.5954089758663231 0.023153299914908304
25.677499306830192 0.5935352473245473 0.12178610539734905
50.72030934527544 0.6175658520543852 0.02395329303975075
23.05456897233002 0.5903672231887879 0.061020464886290336
34.90961896796953 0.5948379331877979 0.026088570662889114
30.89771672185181 0.6067661240518817 0.022006115661828033
52.14466194246275 0.614347087762929 0.016670400759325445
37.182084027154616 0.6130868237344695 0.01727445441054859
21.817477481357432 0.6071120704454128 0.028986261605937848
35.203436708434346 0.6146365786009473 0.01931865191087173
29.752315731088185 0.6118323045204574 0.020134565591220167
26.481248050117372 0.6109308191818994 0.02607655476679633
20.900636004866794 0.6152851968400803 0.038057560198491
37.03874824710997 0.6396099587106816 0.018067624409495688
38.4240186563122 0.643473325015516 0.030112707349159495
28.996197216443456 0.6380659462414335 0.03176079418146546
30.993747055610513 0.6432235091700665 0.033118254228869784
22.202281499613584 0.6464737050439574 0.03943239956389225
50.83018214654267 0.6364237905437392 0.01969356936534173
36.6752379923137 0.6299163530862999 0.03536620070725495
55.156146074742175 0.6574113701667911 0.020233378364348756
61.25798307549056 0.6323743237406728 0.018538632624071575
69.52702643874329 0.6164543870470915 0.018720754362905604
47.64930171943426 0.6183014560768237 0.028698683602929966
68.6949997481184 0.6461649056588066 0.02168710094591293
39.54224121261817 0.6216241863115287 0.026088570662889114
41.5713198853041 0.613709800348128 0.04355938766598717
46.940394021471405 0.642942462908493 0.03125156848838905
69.65511840032316 0.6413019400956 0.021571228997507248
75.44899227282986 0.6591597857990978 0.01801889776465739
39.53392191504132 0.6409199125240554 0.0650457367251212
30.393167942959725 0.654635884945472 0.15986635754971726
104.12876699669724 0.6385065589059731 0.016035777553584075
50.529892567849444 0.6379693264332971 0.037288776856516354
66.45516771908568 0.6286908164073939 0.024129690117327716
32.89377572032517 0.631185420171705 0.09657260042522106
60.73241356326267 0.6448295005960204 0.024407921215350424
31.477905543768255 0.6681871669396009 0.039068770383970546
32.880779237181834 0.6395190041886842 1.1418359385236765
47.33166283486864 0.6417454711883992 0.028259335450383817
30.48902827317796 0.6580075075101048 0.04049160802965652
46.24383978408325 0.684244676693945 0.019022002847636457
29.15663454603754 0.6831404348960315 2.283671877047353
47.0380046545888 0.6775542607090856 0.011903699679290511
129.6805893531253 0.6844957084116058 0.010604917227413519
29.11886013859882 0.6633908750118558 0.020729606049633614
37.934440227905824 0.6708962312196841 0.03490862498298494
27.144937583697384 0.6624243530555167 0.04793966817638642
38.389830416230325 0.665672811618681 0.0638763547340172
38.223862029917385 0.6844924990704713 0.02292224257508544
43.439278146880994 0.658227844100732 0.03628238813681519
59.37877400691431 0.685237380964268 0.014251162967056334
52.15078232152129 0.68845407037546 0.01754150844016638
61.74959217941777 0.6752052045221766 0.02882573328400102
30.461100929713538 0.6785059074148766 0.1213708206582774
31.49745272410886 0.6954651514864651 0.05042122303198178
56.55951060539637 0.6679710845652012 0.01012337596361484
38.71756309600699 0.6555291491680046 0.06272190840262222
26.969404384861022 0.6551930770487524 0.039149226606034065
61.24146432506788 0.6659558337755469 0.02897178012756631
41.24026029392975 0.6407473857344709 0.05668177514625173
25.746970275834784 0.6331674575829247 0.32623883957819333
24.440020467524825 0.6625893707251804 0.5709179692618382
42.10815380025975 0.6324681297904391 0.05042122303198178
44.78270672527184 0.657699365974985 0.05290046277218538
28.33797505166282 0.6323272929178849 0.2854589846309191

==> soa/soa-moead-k.txt <==
51.434067878188955 0.5598781683545676 0.03142966787475636
53.42084008166792 0.5577668885764526 0.04245842888177954
64.39397096175614 0.5560550466922252 0.02141414476780568
57.72476093038478 0.5809903481804344 0.030181314833118318
99.66930344778521 0.5557609833783113 0.021768850012275787
52.357392849277424 0.5631040546927574 0.02112975122247968
58.99210833724964 0.5671721812717974 0.02911262559494589
49.83182652970896 0.5766828924709453 0.02568304945590918
44.900045716834136 0.5754014716777731 0.034107923536223245
71.23549827882825 0.5692605758674869 0.027102578843471337
79.34433723233492 0.5704293017401422 0.029904845077746933
89.47418663430395 0.5684793300168369 0.022499676250876434
77.68178105547987 0.5699545355521076 0.022395165379295864
54.23750373779941 0.5709104102942282 0.02656348990628044
41.989217931732895 0.5779262774729406 0.05636353497481886
62.3725705367829 0.5819186376436061 0.022816035140578558
61.577090281960324 0.5831649836057103 0.023540141894624562
69.0856857438588 0.5850040750657443 0.023553164941279136
67.35751537337687 0.5882151340824664 0.023652532425304396
57.644979449127334 0.6055284484486501 0.016851758922683646
49.63406484901893 0.59822638865834 0.02568304945590918
71.62185345124519 0.6266092641264538 0.02755482250432915
61.62475705680374 0.6014554601526401 0.03584790669604311
71.8430938572757 0.5852442142164849 0.027819827173138217
159.19493977621283 0.593872306386467 0.021086081079417417
54.81537651966775 0.6221926457450775 0.023582239603246416
105.18530934395827 0.5972373768865806 0.02800285288521195
38.9692588289939 0.5892310884289209 0.04552584847182363
67.00539387243111 0.5891902887612805 0.01923108882572957
75.15651043832847 0.5876254688957394 0.025782614947670895
64.75449880700191 0.6062978870887651 0.03459037221572215
71.42879960552482 0.5872744997642643 0.03900838804301258
66.8316487644235 0.6074643819687763 0.03169493840688639
68.92532038538307 0.5916490306891786 0.07005438457449102
67.96876275050542 0.6022175078177188 0.03728314712533787
70.62967716493047 0.5929133813546841 0.03366578158517846
47.46213148293666 0.5954089758663231 0.04763637286831228
93.26114982429755 0.5935352473245473 0.029020493234120186
87.79809261376654 0.6175658520543852 0.022652513292714817
46.09745453605726 0.5903672231887879 0.02547959406973778
133.08025912592433 0.5948379331877979 0.0357231780800346
101.93044658380354 0.6067661240518817 0.027402870185849183
46.70097009302623 0.614347087762929 0.03875432181263062
96.73642179666476 0.6130868237344695 0.03508362911339133
79.79283299852902 0.6071120704454128 0.019288709908652158
65.69166202525236 0.6146365786009473 0.1311886938458221
76.13693439953786 0.6118323045204574 0.01969356936534173
66.86355274862117 0.6109308191818994 0.02056875418692285
59.829533201959705 0.6152851968400803 0.032904630833887345
89.38295148622765 0.6396099587106816 0.0304105339530044
52.380569375558004 0.643473325015516 0.022978238475207004
93.70500994329194 0.6380659462414335 0.03515154798875958
41.02519413063367 0.6432235091700665 0.033677858218664404
60.91747264585684 0.6464737050439574 0.024072756088253832
43.214542065887 0.6364237905437392 0.03406104810348774
71.35512039046247 0.6299163530862999 0.020688520550480267
84.2690199199622 0.6574113701667911 0.021444346751289013
65.07817700141288 0.6323743237406728 0.030314803843840093
54.786372498779286 0.6164543870470915 0.02712004319610316
57.264867012935646 0.6183014560768237 0.03826625961186822
55.65095488420894 0.6461649056588066 0.039787914988764786
66.39107801165652 0.6216241863115287 0.028470531082116623
58.1959779611705 0.613709800348128 0.042536594674795716
70.6148448214075 0.642942462908493 0.026294957691516574
80.10909921685213 0.6413019400956 0.03299393871422704
75.35928668722102 0.6591597857990978 0.0368070026051808
63.68766000520155 0.6409199125240554 0.030972662515874414
50.96482645905522 0.654635884945472 0.062138290894106295
64.75120054936154 0.6385065589059731 0.023462400470300456
50.10036241061177 0.6379693264332971 0.036126981487331025
48.017285600211906 0.6286908164073939 0.024268761780084906
49.83026441311196 0.631185420171705 0.04645721614190059
55.02158775411854 0.6448295005960204 0.048601176415518005
65.9323154390878 0.6681871669396009 0.035694279347442646
62.72018759528649 0.6395190041886842 0.021048227359046847
77.99153013173458 0.6417454711883992 0.02606086981925385
36.981665906594756 0.6580075075101048 0.02278757533274029
76.28644998049434 0.684244676693945 0.014651387360697907
40.65230823407176 0.6831404348960315 0.018943002865472198
67.67850453084016 0.6775542607090856 0.011199776325637806
57.77580295885964 0.6844957084116058 0.02191987188091991
67.8089042114809 0.6633908750118558 0.011405657331043227
58.3773076551254 0.6708962312196841 0.0325228683625606
71.60316356294098 0.6624243530555167 0.009918236853254
70.98850508597607 0.665672811618681 0.014228287120036074
61.44685252999501 0.6844924990704713 0.011405978765914138
102.74633266150336 0.658227844100732 0.022226834802687712
57.48124526358313 0.685237380964268 0.013180855184999491
95.2648116722002 0.68845407037546 0.033240565382224106
51.01725954234381 0.6752052045221766 0.014423137245028835
69.82435415032995 0.6785059074148766 0.019893295404541187
41.135255409312634 0.6954651514864651 0.02533553360241283
92.60276868200702 0.6679710845652012 0.07226590717076573
85.23324239543503 0.6555291491680046 0.01663388653484709
93.98898790220153 0.6551930770487524 0.02043544364443862
78.67673561209061 0.6659558337755469 0.017531612003456168
78.99440773212831 0.6407473857344709 0.030003043097852247
102.77527211044928 0.6331674575829247 0.029712895323566108
110.67284891349362 0.6625893707251804 0.016547560399450354
56.16109554155868 0.6324681297904391 0.020433380192332793
72.21130183012812 0.657699365974985 0.018140424577275514
78.7939930755915 0.6323272929178849 0.018257410231099912

==> soa/soa-moead-nothing.txt <==
57.498730436432126 0.5598781683545676 0.029480201965989602
123.05684629876056 0.5577668885764526 0.02464350389619306
66.71977249464946 0.5560550466922252 0.026789073779323703
98.44660326258841 0.5809903481804344 0.02886118401766876
88.71677250666653 0.5557609833783113 0.024042751983208127
148.70888687435504 0.5631040546927574 0.01996998897379771
60.19278756602823 0.5671721812717974 0.03065515935952182
60.57863195688165 0.5766828924709453 0.024664243585206157
99.82575414896903 0.5754014716777731 0.021160744813061606
73.00065934314841 0.5692605758674869 0.03832582673383205
94.48034157619618 0.5704293017401422 0.017637901151389152
87.94425637530095 0.5684793300168369 0.017478032664290415
81.75315823756587 0.5699545355521076 0.015072022319804692
61.41272559358459 0.5709104102942282 0.01687304808290748
74.92062948395294 0.5779262774729406 0.023553164941279136
95.14812036358134 0.5819186376436061 0.018674083515821133
56.92145993446307 0.5831649836057103 0.0632443503680282
46.762498465046455 0.5850040750657443 0.027837750345687723
68.05587396076415 0.5882151340824664 0.029190676650545342
63.02489809155238 0.6055284484486501 0.02204792857871524
114.6711610314455 0.59822638865834 0.019085053646180232
55.182942703563 0.6266092641264538 0.024109448027716144
129.278215338375 0.6014554601526401 0.015252235591941719
61.97298599888512 0.5852442142164849 0.034919806393594405
75.2503460937288 0.593872306386467 0.02357556986523929
57.32684718006654 0.6221926457450775 0.036021419102246134
102.15237348896963 0.5972373768865806 0.03608663201016912
101.39151258399416 0.5892310884289209 0.02936901895570103
34.3496656914627 0.5891902887612805 0.055102175522478286
60.299581622890145 0.5876254688957394 0.036344089966014785
60.87362996391407 0.6062978870887651 0.11250014892139709
59.90605198243702 0.5872744997642643 0.03972101641030086
51.93900176194161 0.6074643819687763 0.0800830368986347
48.27781433953569 0.5916490306891786 0.11239693257407085
105.91118684395144 0.6022175078177188 0.02754168010733506
78.05444874308225 0.5929133813546841 0.033005125500737476
60.78666255039672 0.5954089758663231 0.03764474125366559
50.47625251191965 0.5935352473245473 0.040189875834134255
82.00554154846479 0.6175658520543852 0.02416004780588403
80.23428075762641 0.5903672231887879 0.060300427477248265
60.60250887154496 0.5948379331877979 0.030890136717983123
47.37130064861135 0.6067661240518817 0.05882700640425048
150.1952958993971 0.614347087762929 0.02929160704220253
86.76583426552523 0.6130868237344695 0.026784893518905534
79.93489024602232 0.6071120704454128 0.023764454882233523
71.58409232624157 0.6146365786009473 0.03508362911339133
84.67321388201141 0.6118323045204574 0.01782096881623275
84.24467200037648 0.6109308191818994 0.020481262968724767
56.48102390737323 0.6152851968400803 0.0367076857010552
75.5634941703579 0.6396099587106816 0.022614158770269097
56.84664542089163 0.643473325015516 0.028153670985509117
61.61512828392361 0.6380659462414335 0.02139393163644464
55.17458118261044 0.6432235091700665 0.09033812204747849
99.49515645601605 0.6464737050439574 0.052556094561144955
79.38135721389804 0.6364237905437392 0.018947434700938723
75.76658194803923 0.6299163530862999 0.01884972890641279
66.40709102501765 0.6574113701667911 0.01669467009050326
90.92031018342327 0.6323743237406728 0.02217552569374902
88.27791728409191 0.6164543870470915 0.03193134487823669
50.28675077005306 0.6183014560768237 0.053417421696816375
55.050162036323606 0.6461649056588066 0.053632660073992436
42.40539899435976 0.6216241863115287 0.0448892126994137
133.46134801855854 0.613709800348128 0.026451641136990296
48.98867576578554 0.642942462908493 0.03094016583301369
143.75523565055335 0.6413019400956 0.021403622137467337
85.63658637341199 0.6591597857990978 0.028371554684368156
44.620491499173966 0.6409199125240554 0.04719505530016489
80.6092134141249 0.654635884945472 0.03228192030606173
187.507137910336 0.6385065589059731 0.014717932575617994
52.421262680927896 0.6379693264332971 0.05205357051352163
101.1905752262433 0.6286908164073939 0.026688244517391203
54.98895001106701 0.631185420171705 0.036297380823942446
104.36704369189411 0.6448295005960204 0.06183013091529268
87.25484046079164 0.6681871669396009 0.01639266937899018
61.47958435363814 0.6395190041886842 0.020925354403674722
64.92208864502098 0.6417454711883992 0.0428649344130696
32.79518521579205 0.6580075075101048 0.09587933635277283
69.57471743581769 0.684244676693945 0.019106798494410274
111.95069627304065 0.6831404348960315 0.017247835901242323
38.18757320670696 0.6775542607090856 0.023335176534063192
51.76246091108113 0.6844957084116058 0.019160786733207688
100.53887990397608 0.6633908750118558 0.011529062591676863
60.28535421729986 0.6708962312196841 0.015045112461518994
79.44445738869312 0.6624243530555167 0.012264598680525
66.00232277176599 0.665672811618681 0.028820656614528057
65.13388849886067 0.6844924990704713 0.011439618367264114
53.961316550658715 0.658227844100732 0.028416414097755492
45.85312883456784 0.685237380964268 0.017127381479704173
46.71120245091974 0.68845407037546 0.020505069613624246
84.57822353098626 0.6752052045221766 0.00995741844203471
117.26531689736352 0.6785059074148766 0.013799635957612126
115.61548890172658 0.6954651514864651 0.027749916787003618
86.39207806907193 0.6679710845652012 0.013418808710601424
76.52862004314451 0.6555291491680046 0.04239196313382079
54.4892658319185 0.6551930770487524 0.08005278493908556
61.327908271494806 0.6659558337755469 0.03142917388154036
135.36179041082016 0.6407473857344709 0.010427632865561278
47.635760722902944 0.6331674575829247 0.0650457367251212
58.5652171047314 0.6625893707251804 0.035751948237657545
76.95957555597235 0.6324681297904391 0.01650225822414536
145.65304414597205 0.657699365974985 0.02303086325271056
79.50064966573107 0.6323272929178849 0.029885126533886273

==> soa/soa-moead.txt <==
34.95244052926625 0.5598781683545676 0.028299379517535646
36.52876735495941 0.5577668885764526 0.05727569446294388
32.07870196069729 0.5560550466922252 0.0577688770378135
40.675972114122544 0.5809903481804344 0.08753044839190496
33.02978421495295 0.5557609833783113 0.02253200228308909
34.65434506135974 0.5631040546927574 0.021525716897796258
36.953934349531714 0.5671721812717974 0.01629325083740085
32.2122011717497 0.5766828924709453 0.018692394541121104
48.89917391484394 0.5754014716777731 0.020146206233507394
28.155041577353916 0.5692605758674869 0.04188780751660217
54.33047775307227 0.5704293017401422 0.017957352803113672
41.47114700287638 0.5684793300168369 0.025569336001821943
36.088515570627806 0.5699545355521076 0.019331544896391203
50.456586400548986 0.5709104102942282 0.019089240311580796
39.254492405782315 0.5779262774729406 0.01555431677939226
34.279120757440154 0.5819186376436061 0.0290781763980895
54.63420733076772 0.5831649836057103 0.014717932575617994
39.95158311786175 0.5850040750657443 0.02559574300956973
41.7075726459171 0.5882151340824664 0.02249391688230109
31.460736271458813 0.6055284484486501 0.02778302438743917
29.835771115967034 0.59822638865834 0.03148040525635169
34.368198635268335 0.6266092641264538 0.01822903390108029
26.94524977880953 0.6014554601526401 0.025957112336050043
38.82365211890973 0.5852442142164849 0.027123068907415292
37.675365579846286 0.593872306386467 0.032437979972228935
38.512438511292935 0.6221926457450775 0.023390446958233967
39.8930196400476 0.5972373768865806 0.024446609119282557
38.343136228973236 0.5892310884289209 0.031791128407429176
26.209037067332794 0.5891902887612805 0.036021419102246134
47.82735124290296 0.5876254688957394 0.02418768103521199
32.85318080726702 0.6062978870887651 0.031508099790806085
43.81175848721405 0.5872744997642643 0.023390446958233967
32.66224433719602 0.6074643819687763 0.029234596340966933
27.187472345024734 0.5916490306891786 0.04570854298663809
42.9723382429004 0.6022175078177188 0.023390446958233967
51.482566905176945 0.5929133813546841 0.024558935738734675
38.18706155401105 0.5954089758663231 0.042370381483792595
29.28166000052842 0.5935352473245473 0.06832238452231537
52.82120575677408 0.6175658520543852 0.022392497054453956
32.532370820394256 0.5903672231887879 0.023391313036166376
47.51614754360385 0.5948379331877979 0.014201250065532791
40.30606444403775 0.6067661240518817 0.020356606258637788
35.351324884774705 0.614347087762929 0.01901807317149334
28.267527061406078 0.6130868237344695 0.01872670453623951
40.85695484819872 0.6071120704454128 0.018067624409495688
32.85111478729392 0.6146365786009473 0.01674446946078788
29.025150104101204 0.6118323045204574 0.03386801551287777
38.79275911879628 0.6109308191818994 0.018099677229357555
33.9899100807993 0.6152851968400803 0.020438165210586293
43.481592728910385 0.6396099587106816 0.015779166739480877
30.94527906691093 0.643473325015516 0.01713462386651213
27.08477252995567 0.6380659462414335 0.04947071707008685
31.131798366682524 0.6432235091700665 0.018131843977769565
40.59434530090475 0.6464737050439574 0.02627804728057247
29.40382031337021 0.6364237905437392 0.03414165815067564
24.081061067069037 0.6299163530862999 0.034701356719784644
32.69355670714907 0.6574113701667911 0.026088570662889114
44.3537502466552 0.6323743237406728 0.031959778784257604
47.70475217479562 0.6164543870470915 0.02831480083310025
42.33209062627683 0.6183014560768237 0.03131941570387188
41.32967813757782 0.6461649056588066 0.027859332155277566
39.23699804671426 0.6216241863115287 0.03114026472280891
39.55919181637942 0.613709800348128 0.03642815044614008
50.343796348299044 0.642942462908493 0.024013567695614114
49.40795935999901 0.6413019400956 0.027887040196561408
30.210359955319603 0.6591597857990978 0.05056612060458931
44.45582619377806 0.6409199125240554 0.036550438195807236
42.45033063907759 0.654635884945472 0.0328245085955815
44.41086733966747 0.6385065589059731 0.024435666743712434
48.343503517093296 0.6379693264332971 0.030445842199768286
72.39510086701992 0.6286908164073939 0.01984012528875869
51.06920844167885 0.631185420171705 0.03201333563672378
44.02382573476601 0.6448295005960204 0.025956806584729875
46.76133120575184 0.6681871669396009 0.044080070457407104
38.42043827484558 0.6395190041886842 0.028017783386686285
35.75828772234228 0.6417454711883992 0.040736784716483315
50.68380109271059 0.6580075075101048 0.023224535222221506
41.57740686844741 0.684244676693945 0.013662233755121034
37.9819389053751 0.6831404348960315 0.038554137766591466
39.09901758879513 0.6775542607090856 0.022497729936947732
30.860942889430834 0.6844957084116058 0.03875432181263062
34.2588019527752 0.6633908750118558 0.06448863563528927
38.97466635861923 0.6708962312196841 0.033181325642977454
44.25320725762751 0.6624243530555167 0.014887718958763346
46.07677615508874 0.665672811618681 0.020955743870632468
45.95945769737945 0.6844924990704713 0.02215962778904649
34.4762488653503 0.658227844100732 0.023071083560456448
41.351853041561725 0.685237380964268 0.018793914964164358
36.50347458491998 0.68845407037546 0.021078587187731593
35.171315862480355 0.6752052045221766 0.03628238813681519
38.1521168108702 0.6785059074148766 0.035230170844054644
39.644655591428695 0.6954651514864651 0.028296926983526583
31.71756775262189 0.6679710845652012 0.04294488548077636
47.47595791802019 0.6555291491680046 0.02833910947029647
35.57468019793716 0.6551930770487524 0.06449323952183134
40.41198046694542 0.6659558337755469 0.03224546874819731
38.818002531372706 0.6407473857344709 0.0357421419792092
37.670736168927405 0.6331674575829247 0.061045276876378854
37.33476651012507 0.6625893707251804 0.0341770073469057
30.369523457462915 0.6324681297904391 0.06251564854631879
46.492537644768824 0.657699365974985 0.018708316381717313
45.96414547497571 0.6323272929178849 0.061045276876378854

==> soa/soa-nsgaii-01.txt <==
139.6360562653287 0.5598781683545676 0.08552341923636962
151.29959890296692 0.5577668885764526 0.0526150465969189
121.33282786632944 0.5560550466922252 0.08397005744561413
114.52807801128554 0.5809903481804344 0.09984564599828111
112.67671467512032 0.5557609833783113 0.12882787916057428
133.6397772937927 0.5631040546927574 0.0333485562018112
122.43364213803014 0.5671721812717974 0.03304562443386035
155.17042232671196 0.5766828924709453 0.05509053742709536
122.91752950052467 0.5754014716777731 0.09706996637659863
130.08915594740188 0.5692605758674869 0.04575299369057328
133.0130482282041 0.5704293017401422 0.027261406944939573
170.2237369216899 0.5684793300168369 0.04335002329665523
172.9389579222997 0.5699545355521076 0.02907556607042233
74.61806356395913 0.5709104102942282 0.05905374668536179
157.26521157002054 0.5779262774729406 0.047623284022771904
116.07351252563676 0.5819186376436061 0.05593763795675874
146.3284419483341 0.5831649836057103 0.03886945708051237
133.13665015331006 0.5850040750657443 0.051195011305450316
118.52946001755768 0.5882151340824664 0.03220696979014357
140.07028828527882 0.6055284484486501 0.03017212574879447
143.80857395338631 0.59822638865834 0.03204664275346186
113.95698152810361 0.6266092641264538 0.058516957748058915
121.15098662594244 0.6014554601526401 0.058516957748058915
112.02685083653982 0.5852442142164849 0.030002761532591272
138.873575452463 0.593872306386467 0.03635487539413658
99.68557477591168 0.6221926457450775 0.03107929496251658
72.39720916816674 0.5972373768865806 0.03534241462220611
112.12285539275828 0.5892310884289209 0.08876717750780731
110.26216199890034 0.5891902887612805 0.08802128850415243
138.27390756762827 0.5876254688957394 0.04049863916261288
129.3376521730276 0.6062978870887651 0.026939812066469653
125.39751605728866 0.5872744997642643 0.0415021697662082
108.51737948500295 0.6074643819687763 0.03925801182262442
158.95691416751313 0.5916490306891786 0.020085567269718347
117.12397607671294 0.6022175078177188 0.0339891000893107
118.39396679975098 0.5929133813546841 0.021796082375283653
108.43774966503105 0.5954089758663231 0.03259984068552545
144.81754725830416 0.5935352473245473 0.028411902614976836
83.0851958168883 0.6175658520543852 0.07863336597538614
93.50617549302227 0.5903672231887879 0.06463366578926902
137.11938699618372 0.5948379331877979 0.03372329170868284
110.4145275575947 0.6067661240518817 0.018789466015331577
109.00604400932747 0.614347087762929 0.017603934335832253
102.8306447213999 0.6130868237344695 0.022967211054821045
116.3916923972992 0.6071120704454128 0.024692643534211592
117.25031232611516 0.6146365786009473 0.016593945397947747
106.73153137855084 0.6118323045204574 0.01914393650765178
86.68305769182811 0.6109308191818994 0.017892495895080122
152.1598809317136 0.6152851968400803 0.01674446946078788
114.9093550024233 0.6396099587106816 0.02597517624648249
84.84866757924067 0.643473325015516 0.042701203715950625
103.59004177016836 0.6380659462414335 0.023569246599744288
132.88251331806634 0.6432235091700665 0.025139656520734
108.21511407300713 0.6464737050439574 0.025569336001821943
72.48286248059561 0.6364237905437392 0.029568633052739657
151.78729324853197 0.6299163530862999 0.02509592353984354
124.3596521893814 0.6574113701667911 0.0538429395614322
88.56911450690052 0.6323743237406728 0.039602695383178774
145.37601160271916 0.6164543870470915 0.03468010067429451
155.88539802616464 0.6183014560768237 0.024136116683319546
119.56651721090971 0.6461649056588066 0.05723636627416896
140.4241237468662 0.6216241863115287 0.06850642179486226
107.44306056074966 0.613709800348128 0.03964775471500943
159.98002184531242 0.642942462908493 0.019022065111521123
125.14988670142021 0.6413019400956 0.02673525477201224
99.63043690667155 0.6591597857990978 0.02429020848904533
166.9931875059159 0.6409199125240554 0.021480396441331658
162.1232533890543 0.654635884945472 0.017892495895080122
152.9346992337145 0.6385065589059731 0.04063214078740405
148.66097063312083 0.6379693264332971 0.03450101967318189
156.3559512715218 0.6286908164073939 0.022982358670008127
134.21445467036037 0.631185420171705 0.2188364454134925
129.43785819155386 0.6448295005960204 0.018624150338734095
144.24657400068034 0.6681871669396009 0.02320685498953069
143.4248023526289 0.6395190041886842 0.061824917341694624
127.81196348360363 0.6417454711883992 0.03265112025987479
149.61194807396566 0.6580075075101048 0.029712895323566108
166.86948285058236 0.684244676693945 0.07100049753847149
132.7597493870838 0.6831404348960315 0.027991747312308156
93.6037043638783 0.6775542607090856 0.4797885891835432
117.69194840609029 0.6844957084116058 0.01308594085149432
149.98105542840577 0.6633908750118558 0.04324204940791784
168.81740707191386 0.6708962312196841 0.05702540764898413
122.73568719401038 0.6624243530555167 0.032011797308007864
147.5246491428358 0.665672811618681 0.06860588466926061
145.24572067391622 0.6844924990704713 0.04800798080783466
147.056070123307 0.658227844100732 0.14378631302252418
133.1983921620714 0.685237380964268 0.06002307131925729
130.86466116099734 0.68845407037546 0.03785087935362929
126.95421701421384 0.6752052045221766 0.032764853841320156
116.3108425641244 0.6785059074148766 0.019629770189124658
114.51095026094389 0.6954651514864651 0.020616145809319805
123.2697539858016 0.6679710845652012 0.037699177724431904
111.95999225248555 0.6555291491680046 0.29892483146904125
141.97453628424256 0.6551930770487524 0.030985480285127966
112.88024833225496 0.6659558337755469 0.06561085024127425
124.12622960839558 0.6407473857344709 0.037233746024269175
132.3725294460997 0.6331674575829247 0.01250549932218153
127.97070977750928 0.6625893707251804 0.033182544437934766
166.55526105690612 0.6324681297904391 0.03403733971886669
127.80279472599969 0.657699365974985 0.029016000198216704
110.73207740498711 0.6323272929178849 0.10476169083308803

==> soa/soa-nsgaii-d.txt <==
64.31756002160591 0.5598781683545676 0.026823105087790556
97.6216063712674 0.5577668885764526 0.019216419816331366
85.9978229156723 0.5560550466922252 0.02294296416389025
101.53753617525041 0.5809903481804344 0.020763711896141193
56.511971788660816 0.5557609833783113 0.028533891407327375
57.4558307330869 0.5631040546927574 0.030769698773251298
66.49415190630424 0.5671721812717974 0.01939209075057703
98.12321628169637 0.5766828924709453 0.014250265586410491
73.30319971325413 0.5754014716777731 0.014460446467200065
49.170449790187966 0.5692605758674869 0.04294262638685809
74.33268260186566 0.5704293017401422 0.014552595003565096
49.190591798304716 0.5684793300168369 0.04551790379090423
67.47627203963181 0.5699545355521076 0.014770586243605765
67.06863039614751 0.5709104102942282 0.043417379308285764
64.39600274576931 0.5779262774729406 0.021114349042442918
92.51045792716386 0.5819186376436061 0.015108800881362341
77.72645878659864 0.5831649836057103 0.019860416258468253
85.55833188434124 0.5850040750657443 0.015443569724648033
88.47836739406692 0.5882151340824664 0.017175343529594007
77.81871397885017 0.6055284484486501 0.022412493623831055
50.981410478419235 0.59822638865834 0.07096543996731391
52.113927003290634 0.6266092641264538 0.02498146002729109
114.13649164175344 0.6014554601526401 0.017784345243810642
57.85153826601248 0.5852442142164849 0.03659870754563067
73.91067020289525 0.593872306386467 0.023591682144043374
109.72851106022195 0.6221926457450775 0.014761788552395613
43.977923905949595 0.5972373768865806 0.05359812044720066
65.11670441919549 0.5892310884289209 0.024711140817787813
106.7763876959803 0.5891902887612805 0.01708923955066653
46.55718916337788 0.5876254688957394 0.03325120205207105
123.19510615456697 0.6062978870887651 0.015876049493397913
45.67420870689713 0.5872744997642643 0.038821539825901606
123.11401937421788 0.6074643819687763 0.017843013852474245
57.3027225710408 0.5916490306891786 0.0318595381057476
118.07084795885262 0.6022175078177188 0.013826814521783146
65.26686952763889 0.5929133813546841 0.024446609119282557
49.215875890457085 0.5954089758663231 0.054141033924708995
99.8990812944716 0.5935352473245473 0.01889593393299249
56.367452572456585 0.6175658520543852 0.042514435008668666
115.61992638550855 0.5903672231887879 0.012768868821684501
55.041229616715285 0.5948379331877979 0.014857830437162491
62.37295795652209 0.6067661240518817 0.015530639345491237
50.67806684964332 0.614347087762929 0.03282974991669133
62.34876462969649 0.6130868237344695 0.016150695378316406
64.99138761386004 0.6071120704454128 0.015209426632733758
36.93986185985074 0.6146365786009473 0.11500163662504209
91.58636589223694 0.6118323045204574 0.014717932575617994
44.404454965050355 0.6109308191818994 0.0284817900932455
57.77659213422071 0.6152851968400803 0.017467492843276276
49.29757235964812 0.6396099587106816 0.022543619939064837
44.10620749413843 0.643473325015516 0.0975475777060722
64.25102195640173 0.6380659462414335 0.016446103489849158
57.320299907740825 0.6432235091700665 0.01931865191087173
63.100164750134105 0.6464737050439574 0.016345457891658075
90.07354454304544 0.6364237905437392 0.014201250065532791
111.69337976186469 0.6299163530862999 0.014201250065532791
56.53866634704854 0.6574113701667911 0.026022030199498395
64.94264863290056 0.6323743237406728 0.018321340584904
57.60866428600839 0.6164543870470915 0.06463366578926902
92.64809326058926 0.6183014560768237 0.01677199592938373
70.6194770025842 0.6461649056588066 0.02174686201531286
57.244434822723306 0.6216241863115287 0.060048181928364724
135.07835816693094 0.613709800348128 0.014201250065532791
85.55682502705558 0.642942462908493 0.017221391635757286
113.43759023581359 0.6413019400956 0.016620978794236855
121.98643234299504 0.6591597857990978 0.014857830437162491
69.74190694748718 0.6409199125240554 0.019635692115821043
60.70599512704764 0.654635884945472 0.02269974031094727
69.5974034396831 0.6385065589059731 0.02182628740421475
101.27651479517019 0.6379693264332971 0.016371687082023557
92.37707052546276 0.6286908164073939 0.017250509836590936
51.17243203958326 0.631185420171705 0.05572948101269153
97.7068617224693 0.6448295005960204 0.016799613049299462
96.74410460676965 0.6681871669396009 0.018068656339543396
62.08860181398084 0.6395190041886842 0.033677858218664404
83.92168359324378 0.6417454711883992 0.01316590758655785
52.44889155210287 0.6580075075101048 0.03282597815688486
55.18822990176636 0.684244676693945 0.20226448241835723
92.52902869584109 0.6831404348960315 0.009835867465412788
129.25225152693258 0.6775542607090856 0.009215363454063345
48.557069733681075 0.6844957084116058 0.09356646235157147
67.33808757628913 0.6633908750118558 0.021267424405169738
114.2176888470828 0.6708962312196841 0.009100277044073292
60.9087933953337 0.6624243530555167 0.03098441754078955
58.22804092332468 0.665672811618681 0.03201066299749051
156.4825490189387 0.6844924990704713 0.008998152987866785
57.183947096503765 0.658227844100732 0.023836035885251263
83.20009532338244 0.685237380964268 0.016927565109556807
51.505540392250495 0.68845407037546 0.05829894812212916
82.22071004332379 0.6752052045221766 0.012168922301893793
78.7285747902656 0.6785059074148766 0.01141081023886654
92.03879421107105 0.6954651514864651 0.010485389894472927
39.35779712913624 0.6679710845652012 0.03933350050704353
104.68058852260279 0.6555291491680046 0.010669575869107904
103.2431055624704 0.6551930770487524 0.009890627529932298
122.42525706533031 0.6659558337755469 0.010751632305599232
145.86145510659563 0.6407473857344709 0.009308302419209491
138.77832943767663 0.6331674575829247 0.00968157585318474
29.132719774199998 0.6625893707251804 0.14378631302252418
98.16631218555791 0.6324681297904391 0.013147963761417242
96.75792397809877 0.657699365974985 0.016177247881607317
78.22707750652313 0.6323272929178849 0.024329842632610076

==> soa/soa-nsgaii-k.txt <==
136.43727597211966 0.5598781683545676 0.06580751044492096
87.48741768327422 0.5577668885764526 0.03939973935183819
115.8344281847515 0.5560550466922252 0.03903795048036106
107.45044840852077 0.5809903481804344 0.024042751983208127
96.79132806332602 0.5557609833783113 0.08340488893548433
96.94389639851012 0.5631040546927574 0.023597825288386005
128.46596178982642 0.5671721812717974 0.026104070317811777
110.18061131314353 0.5766828924709453 0.05445285580196089
79.48508736668813 0.5754014716777731 0.09151784618818089
144.22144424284664 0.5692605758674869 0.059985803435542245
84.27040067005632 0.5704293017401422 0.018899874757708515
120.3206628119141 0.5684793300168369 0.05329907388926239
103.1616887062095 0.5699545355521076 0.03681835683391146
87.73674073266032 0.5709104102942282 0.032328361381656325
81.73010491566353 0.5779262774729406 0.036439272105754233
127.04538631540758 0.5819186376436061 0.01828671908933954
104.17870204758827 0.5831649836057103 0.02651876397874156
108.4444064845026 0.5850040750657443 0.022607968087893195
119.22853195564846 0.5882151340824664 0.017305497015821368
77.42780384308747 0.6055284484486501 0.01925856305836134
104.81342893375657 0.59822638865834 0.03194182259614969
86.24162359782204 0.6266092641264538 0.026314055366901627
91.56836441068761 0.6014554601526401 0.030945153065885696
130.94274763862654 0.5852442142164849 0.02103004445640102
72.12489804704728 0.593872306386467 0.03925801182262442
80.74926284327067 0.6221926457450775 0.026693565011566625
127.11583729630043 0.5972373768865806 0.0301916843617603
74.77213932776012 0.5892310884289209 0.04207080207145472
121.31585525332491 0.5891902887612805 0.01984446982816941
66.29756607964839 0.5876254688957394 0.03503189669693005
128.53692303628654 0.6062978870887651 0.022634812064470947
99.6275763610949 0.5872744997642643 0.025318806875452137
80.26655236733922 0.6074643819687763 0.030029965917209755
76.21599026172264 0.5916490306891786 0.057847370193999825
114.55043146539597 0.6022175078177188 0.0524142402868953
104.44090093185702 0.5929133813546841 0.02198653912364732
128.94785370905507 0.5954089758663231 0.018373593741038308
73.51619549642348 0.5935352473245473 0.027179325578377975
106.92814497274156 0.6175658520543852 0.027691185318322806
94.33848767501918 0.5903672231887879 0.01879991701372406
97.28443613016064 0.5948379331877979 0.016050708896209055
96.95558870258566 0.6067661240518817 0.016670400759325445
79.90850478741251 0.614347087762929 0.021964074053168206
84.96383149590139 0.6130868237344695 0.021572893922940692
83.11448464587556 0.6071120704454128 0.016799613049299462
106.07588458578394 0.6146365786009473 0.023881693784106733
123.47850000492502 0.6118323045204574 0.032718294208821816
118.20692183551223 0.6109308191818994 0.023944532720800105
96.37549207138649 0.6152851968400803 0.02815877860274586
97.17462001080713 0.6396099587106816 0.028823680374010098
69.95592461571303 0.643473325015516 0.029331604802530328
120.20156558467347 0.6380659462414335 0.02180178312512292
119.18411737334755 0.6432235091700665 0.023167928119118542
72.77131278821972 0.6464737050439574 0.030612083241402167
87.3687243327267 0.6364237905437392 0.01901807317149334
134.9847615671006 0.6299163530862999 0.029825002319838895
93.89490443668133 0.6574113701667911 0.03268731247425906
97.92893701935157 0.6323743237406728 0.02781665287451335
71.00718614691027 0.6164543870470915 0.027811022668956388
74.42528035531906 0.6183014560768237 0.024346346611107433
75.07635437520287 0.6461649056588066 0.0353800079246641
121.20780076566041 0.6216241863115287 0.025841163369183236
103.23419529396631 0.613709800348128 0.056051087709817926
106.85160771697494 0.642942462908493 0.019995386643005215
98.87110070549087 0.6413019400956 0.029891752372209215
129.4150422162682 0.6591597857990978 0.030288204914362255
92.91641807619023 0.6409199125240554 0.024607875362804923
90.11795636005267 0.654635884945472 0.02537142074608333
70.64222894129881 0.6385065589059731 0.03196230274116939
89.5855281264127 0.6379693264332971 0.024393982390165946
78.55002103218675 0.6286908164073939 0.03036424267785799
72.86839701495657 0.631185420171705 0.03536620070725495
66.60195265053143 0.6448295005960204 0.026476165387611723
81.04941251040408 0.6681871669396009 0.023823244211534252
90.10259711836741 0.6395190041886842 0.03148992528388688
71.14214683571716 0.6417454711883992 0.022642358413733077
100.52078499927917 0.6580075075101048 0.03170107529789985
96.41658414358264 0.684244676693945 0.010957691143299869
85.10781433633693 0.6831404348960315 0.013222809833074391
96.10694449748104 0.6775542607090856 0.021200932655071964
142.47568288524195 0.6844957084116058 0.0130156055538839
84.61840230481843 0.6633908750118558 0.02016470227181666
114.86002355121967 0.6708962312196841 0.024673559666044915
71.85422813824181 0.6624243530555167 0.010907344643005568
56.06014957050888 0.665672811618681 0.014117433235720334
90.88608815143535 0.6844924990704713 0.05848206755749569
81.89912691531514 0.658227844100732 0.017291817717514063
85.17845794019843 0.685237380964268 0.036941289594653655
100.9871133020074 0.68845407037546 0.02022448681362773
86.31408421776345 0.6752052045221766 0.012695424169918606
109.15787291896113 0.6785059074148766 0.009100481669267366
74.23722919991654 0.6954651514864651 0.013464945043305003
70.61450004029882 0.6679710845652012 0.06272190840262222
108.65017733582751 0.6555291491680046 0.017621966654340904
118.8218654680836 0.6551930770487524 0.01220279467202748
86.8778962620538 0.6659558337755469 0.016538824973621895
132.34750271050126 0.6407473857344709 0.012641553607189044
94.92546760148029 0.6331674575829247 0.0152286683213172
79.84016396742874 0.6625893707251804 0.01453154291383965
78.81690915442218 0.6324681297904391 0.01730852251839025
103.20371087451134 0.657699365974985 0.012671700601287937
111.23414433626162 0.6323272929178849 0.012431853036819202

==> soa/soa-nsgaii-plain.txt <==
152.78964461363904 0.5598781683545676 0.04736717132013906
92.55944387516828 0.5577668885764526 0.022693189539722092
93.62779753793733 0.5560550466922252 0.06333660674383618
116.11700341453675 0.5809903481804344 0.030737268080682605
101.35801613493794 0.5557609833783113 0.06463366578926902
119.16425374275973 0.5631040546927574 0.023086124939227542
108.82452289952614 0.5671721812717974 0.020637377714301356
77.0275110784891 0.5766828924709453 0.037156213530288876
101.3569236146324 0.5754014716777731 0.04445187047669332
117.23844327878018 0.5692605758674869 0.022607968087893195
95.66489377581883 0.5704293017401422 0.027411158825891766
76.68340494957229 0.5684793300168369 0.18902576488274808
111.84190461520834 0.5699545355521076 0.021722535653432577
111.45189222490501 0.5709104102942282 0.026159361750889013
87.80034509348351 0.5779262774729406 0.05696423130919437
102.65027778200034 0.5819186376436061 0.014590541233702422
95.4659322032178 0.5831649836057103 0.020402039859344936
103.40450270027551 0.5850040750657443 0.025038212387619115
75.42330827323697 0.5882151340824664 0.02908310318326861
87.59068796384058 0.6055284484486501 0.024200375090622027
84.96639637581566 0.59822638865834 0.03554720110057014
73.6037573367299 0.6266092641264538 0.032113467048135044
107.65483139994065 0.6014554601526401 0.02222018092713196
130.94588834485631 0.5852442142164849 0.025951828605997054
151.30260674927112 0.593872306386467 0.03406091818918009
78.58304104612755 0.6221926457450775 0.04169714482541123
135.64094663472977 0.5972373768865806 0.018017058328140868
82.92684615534301 0.5892310884289209 0.047768743667100724
151.21708524166132 0.5891902887612805 0.022593485969828207
88.98180969807709 0.5876254688957394 0.03913896101242772
176.0599073352049 0.6062978870887651 0.014258463959956258
69.01411130802242 0.5872744997642643 0.05163378360462584
124.33760803612748 0.6074643819687763 0.03608663201016912
169.58294392410045 0.5916490306891786 0.01943354959863214
75.521187705467 0.6022175078177188 0.045276111977507846
80.26436383140786 0.5929133813546841 0.05268490388206255
110.45426511435343 0.5954089758663231 0.028654467150267995
108.36074888946058 0.5935352473245473 0.0285195776126994
117.70925470205987 0.6175658520543852 0.028571313779216206
66.61790766213234 0.5903672231887879 0.05882700640425048
89.56724926308446 0.5948379331877979 0.016279549397301876
126.64168946547242 0.6067661240518817 0.030204868376601187
123.94941211068371 0.614347087762929 0.028183416898161964
107.96407249962208 0.6130868237344695 0.026291541370827513
101.94647053645267 0.6071120704454128 0.06776864702071204
107.75082691144785 0.6146365786009473 0.026365235024430857
142.1070132057834 0.6118323045204574 0.016941991512038495
115.00806887820909 0.6109308191818994 0.037960615553920996
77.85533909038915 0.6152851968400803 0.02093615895651822
76.63469890646472 0.6396099587106816 0.03036322212020993
83.53908395794899 0.643473325015516 0.019811232356525894
148.0093501674374 0.6380659462414335 0.028165535392036305
83.49691764568338 0.6432235091700665 0.015062861991747348
114.7197919763731 0.6464737050439574 0.0170377027306967
63.54731851057868 0.6364237905437392 0.03646463735263742
148.019137110692 0.6299163530862999 0.023085576467833078
86.51619244230578 0.6574113701667911 0.02602713333097475
118.1711372704018 0.6323743237406728 0.018532564298398217
81.20800096268339 0.6164543870470915 0.03966973872093739
74.99836683638286 0.6183014560768237 0.019972494900113918
119.0914845724625 0.6461649056588066 0.017603934335832253
58.8353732816951 0.6216241863115287 0.16884651540488652
86.93565109810177 0.613709800348128 0.03834506874269378
91.82396992006224 0.642942462908493 0.027221735866795934
65.36277583063662 0.6413019400956 0.05762291249462693
124.69559472640495 0.6591597857990978 0.024043939389813175
156.05536600346818 0.6409199125240554 0.015578066518994333
94.7117593623852 0.654635884945472 0.02607655476679633
81.60309661436709 0.6385065589059731 0.050181685010717916
96.44267864474907 0.6379693264332971 0.022040381486662035
97.4131340252631 0.6286908164073939 0.03087336639706203
134.53039761297555 0.631185420171705 0.018466466805910412
91.79535429998188 0.6448295005960204 0.02828019739088648
130.41648282295102 0.6681871669396009 0.01652524076258476
147.5851427349133 0.6395190041886842 0.0239236918259377
80.7202990018552 0.6417454711883992 0.029388461752365577
82.40306230170877 0.6580075075101048 0.023813413880057917
79.4312620285666 0.684244676693945 0.3378339712201571
73.67756675536839 0.6831404348960315 0.01934373254052762
127.07153264419676 0.6775542607090856 0.017981034567577516
107.12445975194115 0.6844957084116058 0.009783735720126013
79.6551598770269 0.6633908750118558 0.018750583623924698
110.09311246643153 0.6708962312196841 0.013340652336515569
88.49002028088185 0.6624243530555167 0.02020618051762864
91.21628526775626 0.665672811618681 0.042125823567704675
106.42331945330157 0.6844924990704713 0.0546217439860288
123.6253867976935 0.658227844100732 0.011111375248873887
130.27507131189546 0.685237380964268 0.011658161596151309
89.49359301508498 0.68845407037546 0.024135517187412078
100.12407862155804 0.6752052045221766 0.05986568845106448
135.10470109431128 0.6785059074148766 0.013689815211682983
107.87738387257443 0.6954651514864651 0.01519454529542399
109.86061741071767 0.6679710845652012 0.012845870319889192
92.94697608374995 0.6555291491680046 0.014463244543273156
83.42664174339899 0.6551930770487524 0.011793349315983668
113.387711588708 0.6659558337755469 0.013322120867700833
142.5425869285636 0.6407473857344709 0.010383483347537848
158.87116069991657 0.6331674575829247 0.009808951917223821
166.05532084471287 0.6625893707251804 0.011297496011448093
82.98351174735498 0.6324681297904391 0.01382683074186345
122.74839867433903 0.657699365974985 0.045577716867218336
112.92895299154605 0.6323272929178849 0.010397386175052674

==> soa/soa-nsgaii.txt <==
61.67050690086489 0.5598781683545676 0.039130454968215954
54.40249899501286 0.5577668885764526 0.03858312504377809
49.41716542909026 0.5560550466922252 0.038823795844036
65.76984036529151 0.5809903481804344 0.03715283277069466
42.914224212486225 0.5557609833783113 0.05343817836577444
65.76989084248967 0.5631040546927574 0.017695532970664004
57.116943073166766 0.5671721812717974 0.017063907824185473
56.35863991776982 0.5766828924709453 0.03512269976117245
64.77043485326571 0.5754014716777731 0.02488728607977951
53.27532927264305 0.5692605758674869 0.01781355112751682
82.35860443337222 0.5704293017401422 0.014623685055726674
51.808018624876944 0.5684793300168369 0.03827129280869994
47.92599403874603 0.5699545355521076 0.02159529201369239
42.984424756382936 0.5709104102942282 0.04969598640999486
66.3047176617148 0.5779262774729406 0.016717033197908054
58.91937974908118 0.5819186376436061 0.014857830437162491
44.58349442503953 0.5831649836057103 0.035193714697412476
68.54410072610064 0.5850040750657443 0.015482186250006262
63.70108493931967 0.5882151340824664 0.021608683500374655
70.66475925215114 0.6055284484486501 0.015564084799153449
51.301376973308194 0.59822638865834 0.02999931082098013
127.81404661353918 0.6266092641264538 0.016050750078343185
43.06731444992616 0.6014554601526401 0.027332538500469735
52.46801190205825 0.5852442142164849 0.024131959779168675
53.21844971860348 0.593872306386467 0.026255543161483597
53.167182880555245 0.6221926457450775 0.026759014953724933
69.37518974331257 0.5972373768865806 0.023934180378375126
53.55509336231129 0.5892310884289209 0.031791128407429176
57.60920564360729 0.5891902887612805 0.026693565011566625
36.50183970225961 0.5876254688957394 0.05683595466217189
63.05727057292709 0.6062978870887651 0.024558935738734675
50.73853850232873 0.5872744997642643 0.026873475808534747
53.81393937528105 0.6074643819687763 0.026146274945595575
56.903461832401696 0.5916490306891786 0.02878575756535575
54.970683013854014 0.6022175078177188 0.0256653894299368
52.994920282553494 0.5929133813546841 0.02986016255265074
46.8754735860852 0.5954089758663231 0.02969427286858257
60.05344820473367 0.5935352473245473 0.025408698769040203
53.504261442625086 0.6175658520543852 0.025747971423765847
46.13977858829658 0.5903672231887879 0.02125164209508186
48.434189705460966 0.5948379331877979 0.016371687082023557
54.4165011458832 0.6067661240518817 0.01629325083740085
48.949429137061514 0.614347087762929 0.015209426632733758
51.205186656925655 0.6130868237344695 0.022777125354972713
48.157511994038714 0.6071120704454128 0.019485683498502465
35.90535307534438 0.6146365786009473 0.022967211054821045
59.752759008788146 0.6118323045204574 0.016150695378316406
54.30485211025844 0.6109308191818994 0.018692394541121104
50.19811331962203 0.6152851968400803 0.017987130160880962
50.01782389950351 0.6396099587106816 0.015940076854636644
49.61119020301691 0.643473325015516 0.017497449937980778
46.363761889507984 0.6380659462414335 0.03330281152405561
62.66119051204072 0.6432235091700665 0.016150695378316406
51.44853699782547 0.6464737050439574 0.02028750009361827
55.69596968775945 0.6364237905437392 0.014836224497804442
59.98632800289417 0.6299163530862999 0.02040925072138942
50.479093200624426 0.6574113701667911 0.020870759747009183
46.81697952566006 0.6323743237406728 0.030956422005906377
51.33383994508391 0.6164543870470915 0.03402778727054115
76.68601756894148 0.6183014560768237 0.01882413361665387
42.858523036751585 0.6461649056588066 0.03666685880035348
62.77613312168676 0.6216241863115287 0.02177969383299358
81.40496725643594 0.613709800348128 0.01872670453623951
81.37121113843826 0.642942462908493 0.019635692115821043
62.530282425811535 0.6413019400956 0.02712004319610316
65.17934030556407 0.6591597857990978 0.037288776856516354
55.302736142294606 0.6409199125240554 0.02823643662329056
71.46979387312753 0.654635884945472 0.019808275519390715
54.00392901075148 0.6385065589059731 0.035840770864515724
64.04190997360827 0.6379693264332971 0.0360570178331106
54.6460497643962 0.6286908164073939 0.027887040196561408
57.726767223216314 0.631185420171705 0.03524402965231819
64.51837573600545 0.6448295005960204 0.027735418448405286
65.18955204224542 0.6681871669396009 0.0397487876283485
66.793293591098 0.6395190041886842 0.02512088337382847
73.79988264691822 0.6417454711883992 0.014586003445693434
47.743504213527785 0.6580075075101048 0.070202880004402
80.81168360963215 0.684244676693945 0.011846200953462772
48.00262984085825 0.6831404348960315 0.020986221733977076
52.122819862924295 0.6775542607090856 0.016544615655229723
63.140634909833445 0.6844957084116058 0.014712777701885511
67.25214236112697 0.6633908750118558 0.01149602511344528
57.01262578916655 0.6708962312196841 0.01822903390108029
77.37354195742142 0.6624243530555167 0.011265143380577524
59.62046006956702 0.665672811618681 0.03179538273362452
58.23330567835039 0.6844924990704713 0.025679207220984143
60.09141266991194 0.658227844100732 0.014306982961068084
45.642417228921765 0.685237380964268 0.024809632787182616
65.99092335654021 0.68845407037546 0.03098441754078955
55.68240889306972 0.6752052045221766 0.026043152713163657
64.6072587397662 0.6785059074148766 0.04502278525105332
45.60328955483319 0.6954651514864651 0.030520576042343168
51.10361115309975 0.6679710845652012 0.030935058770939494
54.31603610668817 0.6555291491680046 0.052750584818986375
47.23114057237042 0.6551930770487524 0.04540608126338468
53.65372965334785 0.6659558337755469 0.03571637015197635
65.40110401728867 0.6407473857344709 0.017621199416609876
73.70005563694721 0.6331674575829247 0.031849773027125355
69.82537378518576 0.6625893707251804 0.01934373254052762
59.76786697038503 0.6324681297904391 0.06272190840262222
56.698308935170836 0.657699365974985 0.027693080072698304
44.84904717883451 0.6323272929178849 0.07605382107181799
